A Weighted Least-Squares Transport Equation Compatible with Source Iteration and Voids

Least-squares (LS) forms of the transport equation can circumvent the void problems of other second order forms, but are almost always non-conservative. Additionally, the standard LS form is not compatible with discrete ordinates method (Sn) iterative solution techniques such as source iteration. A new form of the least-squares transport equation has recently been developed that is compatible with voids and standard Sn iterative solution techniques. Performing Nonlinear Diffusion Acceleration (NDA) using an independently-differenced low-order equation enforces conservation for the whole system, and makes this equation suitable for reactor physics calculations. In this context independent means that both the transport and low-order solutions converge to the same scalar flux and current as the spatial mesh is refined, but for a given mesh, the solutions are not necessarily equal. In this paper we show that introducing a weight function to this least-squares equation improves issues with causality and can render our equation equal to the Self-Adjoint Angular Flux (SAAF) equation. Causality is a principle of the transport equation which states that information only travels downstream along characteristics. This principle can be violated numerically. We show how to limit the weight function in voids and demonstrate the effect of this limit on the accuracy. Using the C5G7 benchmark, we compare our method to the self-adjoint angular flux formulation with a void treatment (\SAAFt), which is not self-adjoint and has a non-symmetric coefficient matrix. We show that the weighted least-squares equation with NDA gives acceptable accuracy relative to the SAAFt equation while maintaining a symmetric positive-definite system matrix.

==> data/fig_1_2/two_region_source_ls.csv <==
              x,             phi,            mu_1,            mu_2,            mu_3,            mu_4,            mu_5,            mu_6,            mu_7,            mu_8
            0.0,         1.23674,        0.539538,        0.633925,        0.907715,         2.13034,     -0.00799524,      -0.0211433,      -0.0214543,      -0.0192132
          0.125,         1.17191,        0.481097,         0.56488,        0.809211,         1.92797,       0.0841018,       0.0203153,       0.0229144,       0.0248624
           0.25,         1.09131,         0.42189,        0.494742,        0.708336,         1.71133,        0.153354,       0.0589563,       0.0660578,        0.068095
          0.375,        0.994675,        0.361908,        0.423495,        0.605034,          1.4794,        0.200082,       0.0948017,        0.107986,        0.110492
            0.5,        0.881687,         0.30114,        0.351122,        0.499244,         1.23111,        0.224504,        0.127872,        0.148711,         0.15206
          0.625,         0.75195,        0.239575,        0.277604,        0.390908,        0.965301,        0.226733,        0.158185,        0.188241,        0.192807
           0.75,        0.605004,        0.177204,        0.202923,        0.279964,        0.680746,         0.20678,        0.185759,        0.226586,         0.23274
          0.875,        0.440319,        0.114016,        0.127061,         0.16635,        0.376118,        0.164552,        0.210609,        0.263756,        0.271864
            1.0,        0.257291,       0.0499994,            0.05,       0.0500002,       0.0500017,        0.099852,        0.232749,         0.29976,        0.310188
          1.125,         0.11234,       0.0499977,       0.0499998,            0.05,       0.0500004,       0.0393398,       0.0518079,        0.091568,        0.113177
           1.25,        0.103921,       0.0499904,        0.049999,            0.05,       0.0499962,       0.0522796,       0.0500179,       0.0569182,       0.0653403
          1.375,        0.100458,       0.0499604,       0.0499941,            0.05,       0.0500183,       0.0495125,       0.0500002,       0.0511514,       0.0537248
            1.5,        0.100117,       0.0498369,       0.0499644,            0.05,       0.0499144,       0.0501042,            0.05,       0.0501916,       0.0509044
          1.625,        0.100051,       0.0493282,       0.0497862,            0.05,       0.0504003,       0.0499777,            0.05,       0.0500319,       0.0502196
           1.75,       0.0987622,       0.0472334,       0.0487151,       0.0499956,       0.0481281,       0.0500048,            0.05,       0.0500053,       0.0500533
          1.875,        0.100166,       0.0386063,       0.0422799,       0.0495552,       0.0587541,        0.049999,            0.05,       0.0500009,        0.050013
            2.0,       0.0559814,      0.00307625,      0.00361398,      0.00503423,      0.00906194,       0.0500003,            0.05,       0.0500002,       0.0500032


==> data/fig_1_2/two_region_source_reference.csv <==
              x,             phi,            mu_1,            mu_2,            mu_3,            mu_4,            mu_5,            mu_6,            mu_7,            mu_8
            0.0,         1.25294,        0.539537,        0.633924,        0.907711,         2.13022,    -2.51479e-09,    -4.98184e-10,    -2.31911e-10,    -1.61932e-10
    0.000976562,         1.25343,        0.539083,        0.633389,        0.906951,         2.12869,       0.0026611,     0.000929029,     0.000612867,     0.000508447
     0.00195312,         1.25391,        0.538629,        0.632854,         0.90619,         2.12717,      0.00532078,      0.00185789,      0.00122566,      0.00101684
     0.00292969,          1.2544,        0.538176,        0.632319,         0.90543,         2.12564,      0.00797904,      0.00278657,      0.00183838,      0.00152518
     0.00390625,         1.25488,        0.537722,        0.631783,        0.904669,         2.12411,       0.0106359,      0.00371508,      0.00245102,      0.00203348
     0.00488281,         1.25537,        0.537268,        0.631248,        0.903907,         2.12257,       0.0132913,      0.00464342,      0.00306359,      0.00254172
     0.00585938,         1.25585,        0.536814,        0.630712,        0.903146,         2.12104,       0.0159454,      0.00557159,      0.00367608,       0.0030499
     0.00683594,         1.25633,         0.53636,        0.630176,        0.902385,         2.11951,        0.018598,      0.00649958,       0.0042885,      0.00355804
      0.0078125,         1.25681,        0.535906,        0.629641,        0.901623,         2.11797,       0.0212492,       0.0074274,      0.00490084,      0.00406613
     0.00878906,         1.25729,        0.535452,        0.629105,        0.900862,         2.11644,        0.023899,      0.00835505,       0.0055131,      0.00457416
     0.00976562,         1.25776,        0.534998,        0.628569,          0.9001,          2.1149,       0.0265473,      0.00928253,       0.0061253,      0.00508214
      0.0107422,         1.25824,        0.534544,        0.628033,        0.899338,         2.11337,       0.0291943,       0.0102098,      0.00673741,      0.00559007
      0.0117188,         1.25872,         0.53409,        0.627497,        0.898576,         2.11183,       0.0318399,        0.011137,      0.00734945,      0.00609795
      0.0126953,         1.25919,        0.533636,        0.626961,        0.897814,         2.11029,        0.034484,       0.0120639,      0.00796142,      0.00660578
      0.0136719,         1.25967,        0.533182,        0.626425,        0.897051,         2.10875,       0.0371268,       0.0129907,      0.00857331,      0.00711355
      0.0146484,         1.26014,        0.532727,        0.625889,        0.896289,         2.10721,       0.0397681,       0.0139173,      0.00918513,      0.00762127
       0.015625,         1.26061,        0.532273,        0.625353,        0.895526,         2.10567,        0.042408,       0.0148438,      0.00979687,      0.00812895
      0.0166016,         1.26108,        0.531819,        0.624817,        0.894764,         2.10413,       0.0450466,         0.01577,       0.0104085,      0.00863657
      0.0175781,         1.26155,        0.531364,         0.62428,        0.894001,         2.10259,       0.0476837,       0.0166961,       0.0110201,      0.00914413
      0.0185547,         1.26202,         0.53091,        0.623744,        0.893238,         2.10105,       0.0503194,       0.0176221,       0.0116316,      0.00965165
      0.0195312,         1.26249,        0.530455,        0.623207,        0.892474,          2.0995,       0.0529537,       0.0185478,       0.0122431,       0.0101591
      0.0205078,         1.26296,        0.530001,        0.622671,        0.891711,         2.09796,       0.0555866,       0.0194734,       0.0128545,       0.0106665
      0.0214844,         1.26343,        0.529546,        0.622134,        0.890947,         2.09641,       0.0582181,       0.0203988,       0.0134657,       0.0111739
      0.0224609,         1.26389,        0.529092,        0.621597,        0.890184,         2.09487,       0.0608482,       0.0213241,        0.014077,       0.0116812
      0.0234375,         1.26436,        0.528637,        0.621061,         0.88942,         2.09332,        0.063477,       0.0222491,       0.0146881,       0.0121885
      0.0244141,         1.26482,        0.528182,        0.620524,        0.888656,         2.09177,       0.0661043,        0.023174,       0.0152992,       0.0126957
      0.0253906,         1.26528,        0.527727,        0.619987,        0.887892,         2.09022,       0.0687302,       0.0240987,       0.0159102,       0.0132028
      0.0263672,         1.26575,        0.527272,         0.61945,        0.887128,         2.08867,       0.0713547,       0.0250233,       0.0165211,       0.0137099
      0.0273438,         1.26621,        0.526818,        0.618913,        0.886364,         2.08712,       0.0739778,       0.0259477,       0.0171319,        0.014217
      0.0283203,         1.26667,        0.526363,        0.618376,        0.885599,         2.08557,       0.0765995,       0.0268719,       0.0177427,        0.014724
      0.0292969,         1.26713,        0.525908,        0.617839,        0.884834,         2.08402,       0.0792199,       0.0277959,       0.0183534,       0.0152309
      0.0302734,         1.26758,        0.525453,        0.617302,         0.88407,         2.08247,       0.0818388,       0.0287198,        0.018964,       0.0157378
        0.03125,         1.26804,        0.524998,        0.616764,        0.883305,         2.08091,       0.0844563,       0.0296435,       0.0195745,       0.0162447
      0.0322266,          1.2685,        0.524543,        0.616227,         0.88254,         2.07936,       0.0870725,        0.030567,        0.020185,       0.0167515
      0.0332031,         1.26895,        0.524087,         0.61569,        0.881775,          2.0778,       0.0896872,       0.0314903,       0.0207954,       0.0172582
      0.0341797,         1.26941,        0.523632,        0.615152,        0.881009,         2.07625,       0.0923006,       0.0324135,       0.0214057,       0.0177649
      0.0351562,         1.26986,        0.523177,        0.614615,        0.880244,         2.07469,       0.0949126,       0.0333365,        0.022016,       0.0182715
      0.0361328,         1.27031,        0.522722,        0.614077,        0.879478,         2.07313,       0.0975232,       0.0342594,       0.0226261,       0.0187781
      0.0371094,         1.27077,        0.522266,        0.613539,        0.878712,         2.07158,        0.100132,        0.035182,       0.0232362,       0.0192847
      0.0380859,         1.27122,        0.521811,        0.613002,        0.877946,         2.07002,         0.10274,       0.0361045,       0.0238463,       0.0197912
      0.0390625,         1.27167,        0.521355,        0.612464,         0.87718,         2.06846,        0.105347,       0.0370268,       0.0244562,       0.0202976
      0.0400391,         1.27211,          0.5209,        0.611926,        0.876414,         2.06689,        0.107952,        0.037949,       0.0250661,        0.020804
      0.0410156,         1.27256,        0.520444,        0.611388,        0.875648,         2.06533,        0.110555,        0.038871,       0.0256759,       0.0213103
      0.0419922,         1.27301,        0.519989,         0.61085,        0.874881,         2.06377,        0.113157,       0.0397928,       0.0262856,       0.0218166
      0.0429688,         1.27345,        0.519533,        0.610312,        0.874115,         2.06221,        0.115758,       0.0407144,       0.0268952,       0.0223228
      0.0439453,          1.2739,        0.519078,        0.609774,        0.873348,         2.06064,        0.118358,       0.0416359,       0.0275048,        0.022829
      0.0449219,         1.27434,        0.518622,        0.609236,        0.872581,         2.05908,        0.120956,       0.0425572,       0.0281143,       0.0233351
      0.0458984,         1.27479,        0.518166,        0.608697,        0.871814,         2.05751,        0.123553,       0.0434783,       0.0287237,       0.0238412
       0.046875,         1.27523,         0.51771,        0.608159,        0.871047,         2.05594,        0.126148,       0.0443992,       0.0293331,       0.0243472
      0.0478516,         1.27567,        0.517255,        0.607621,         0.87028,         2.05438,        0.128742,         0.04532,       0.0299423,       0.0248532
      0.0488281,         1.27611,        0.516799,        0.607082,        0.869512,         2.05281,        0.131335,       0.0462406,       0.0305515,       0.0253591
      0.0498047,         1.27655,        0.516343,        0.606544,        0.868745,         2.05124,        0.133926,       0.0471611,       0.0311607,        0.025865
      0.0507812,         1.27699,        0.515887,        0.606005,        0.867977,         2.04967,        0.136516,       0.0480813,       0.0317697,       0.0263708
      0.0517578,         1.27743,        0.515431,        0.605467,        0.867209,          2.0481,        0.139104,       0.0490014,       0.0323787,       0.0268766
      0.0527344,         1.27786,        0.514975,        0.604928,        0.866441,         2.04652,        0.141691,       0.0499213,       0.0329876,       0.0273823
      0.0537109,          1.2783,        0.514518,        0.604389,        0.865673,         2.04495,        0.144277,       0.0508411,       0.0335964,       0.0278879
      0.0546875,         1.27873,        0.514062,         0.60385,        0.864904,         2.04338,        0.146861,       0.0517607,       0.0342052,       0.0283935
      0.0556641,         1.27917,        0.513606,        0.603311,        0.864136,          2.0418,        0.149444,       0.0526801,       0.0348138,       0.0288991
      0.0566406,          1.2796,         0.51315,        0.602772,        0.863367,         2.04023,        0.152026,       0.0535993,       0.0354224,       0.0294046
      0.0576172,         1.28003,        0.512693,        0.602233,        0.862598,         2.03865,        0.154606,       0.0545184,        0.036031,       0.0299101
      0.0585938,         1.28046,        0.512237,        0.601694,         0.86183,         2.03708,        0.157185,       0.0554373,       0.0366394,       0.0304155
      0.0595703,         1.28089,        0.511781,        0.601155,        0.861061,          2.0355,        0.159762,        0.056356,       0.0372478,       0.0309208
      0.0605469,         1.28132,        0.511324,        0.600616,        0.860291,         2.03392,        0.162338,       0.0572746,       0.0378561,       0.0314261
      0.0615234,         1.28175,        0.510868,        0.600076,        0.859522,         2.03234,        0.164913,        0.058193,       0.0384643,       0.0319314
         0.0625,         1.28217,        0.510411,        0.599537,        0.858753,         2.03076,        0.167486,       0.0591112,       0.0390725,       0.0324366
      0.0634766,          1.2826,        0.509955,        0.598998,        0.857983,         2.02918,        0.170058,       0.0600292,       0.0396805,       0.0329417
      0.0644531,         1.28303,        0.509498,        0.598458,        0.857213,          2.0276,        0.172629,       0.0609471,       0.0402885,       0.0334468
      0.0654297,         1.28345,        0.509041,        0.597918,        0.856443,         2.02601,        0.175198,       0.0618648,       0.0408965,       0.0339519
      0.0664062,         1.28387,        0.508585,        0.597379,        0.855673,         2.02443,        0.177766,       0.0627824,       0.0415043,       0.0344569
      0.0673828,          1.2843,        0.508128,        0.596839,        0.854903,         2.02284,        0.180332,       0.0636997,       0.0421121,       0.0349618
      0.0683594,         1.28472,        0.507671,        0.596299,        0.854133,         2.02126,        0.182897,       0.0646169,       0.0427198,       0.0354667
      0.0693359,         1.28514,        0.507214,        0.595759,        0.853362,         2.01967,        0.185461,       0.0655339,       0.0433274,       0.0359715
      0.0703125,         1.28556,        0.506757,         0.59522,        0.852592,         2.01809,        0.188023,       0.0664508,        0.043935,       0.0364763
      0.0712891,         1.28597,          0.5063,         0.59468,        0.851821,          2.0165,        0.190584,       0.0673675,       0.0445425,       0.0369811
      0.0722656,         1.28639,        0.505843,         0.59414,         0.85105,         2.01491,        0.193144,        0.068284,       0.0451499,       0.0374857
      0.0732422,         1.28681,        0.505386,        0.593599,        0.850279,         2.01332,        0.195702,       0.0692003,       0.0457572,       0.0379904
      0.0742188,         1.28722,        0.504929,        0.593059,        0.849508,         2.01173,        0.198259,       0.0701165,       0.0463645,        0.038495
      0.0751953,         1.28764,        0.504472,        0.592519,        0.848736,         2.01014,        0.200815,       0.0710325,       0.0469717,       0.0389995
      0.0761719,         1.28805,        0.504015,        0.591979,        0.847965,         2.00855,        0.203369,       0.0719483,       0.0475788,        0.039504
      0.0771484,         1.28847,        0.503558,        0.591438,        0.847193,         2.00695,        0.205922,        0.072864,       0.0481858,       0.0400084
       0.078125,         1.28888,          0.5031,        0.590898,        0.846422,         2.00536,        0.208473,       0.0737795,       0.0487928,       0.0405128
      0.0791016,         1.28929,        0.502643,        0.590357,         0.84565,         2.00376,        0.211024,       0.0746948,       0.0493997,       0.0410171
      0.0800781,          1.2897,        0.502186,        0.589817,        0.844878,         2.00217,        0.213572,         0.07561,       0.0500065,       0.0415214
      0.0810547,         1.29011,        0.501728,        0.589276,        0.844105,         2.00057,         0.21612,       0.0765249,       0.0506132,       0.0420256
      0.0820312,         1.29052,        0.501271,        0.588736,        0.843333,         1.99898,        0.218666,       0.0774397,       0.0512199,       0.0425298
      0.0830078,         1.29092,        0.500813,        0.588195,        0.842561,         1.99738,        0.221211,       0.0783544,       0.0518265,       0.0430339
      0.0839844,         1.29133,        0.500356,        0.587654,        0.841788,         1.99578,        0.223754,       0.0792689,        0.052433,        0.043538
      0.0849609,         1.29174,        0.499898,        0.587113,        0.841015,         1.99418,        0.226296,       0.0801832,       0.0530394,        0.044042
      0.0859375,         1.29214,         0.49944,        0.586572,        0.840242,         1.99258,        0.228837,       0.0810973,       0.0536458,        0.044546
      0.0869141,         1.29254,        0.498983,        0.586031,        0.839469,         1.99098,        0.231376,       0.0820112,       0.0542521,       0.0450499
      0.0878906,         1.29295,        0.498525,         0.58549,        0.838696,         1.98937,        0.233914,        0.082925,       0.0548583,       0.0455538
      0.0888672,         1.29335,        0.498067,        0.584949,        0.837923,         1.98777,         0.23645,       0.0838387,       0.0554644,       0.0460576
      0.0898438,         1.29375,        0.497609,        0.584407,        0.837149,         1.98617,        0.238986,       0.0847521,       0.0560705,       0.0465613
      0.0908203,         1.29415,        0.497151,        0.583866,        0.836376,         1.98456,         0.24152,       0.0856654,       0.0566765,        0.047065
      0.0917969,         1.29455,        0.496693,        0.583325,        0.835602,         1.98296,        0.244052,       0.0865785,       0.0572824,       0.0475687
      0.0927734,         1.29495,        0.496235,        0.582783,        0.834828,         1.98135,        0.246583,       0.0874914,       0.0578883,       0.0480723
        0.09375,         1.29534,        0.495777,        0.582242,        0.834054,         1.97974,        0.249113,       0.0884042,        0.058494,       0.0485759
      0.0947266,         1.29574,        0.495319,          0.5817,         0.83328,         1.97813,        0.251642,       0.0893168,       0.0590997,       0.0490794
      0.0957031,         1.29613,        0.494861,        0.581159,        0.832505,         1.97652,        0.254169,       0.0902293,       0.0597054,       0.0495828
      0.0966797,         1.29653,        0.494403,        0.580617,        0.831731,         1.97491,        0.256695,       0.0911415,       0.0603109,       0.0500862
      0.0976562,         1.29692,        0.493945,        0.580075,        0.830956,          1.9733,        0.259219,       0.0920536,       0.0609164,       0.0505896
      0.0986328,         1.29731,        0.493486,        0.579533,        0.830181,         1.97169,        0.261742,       0.0929655,       0.0615218,       0.0510929
      0.0996094,          1.2977,        0.493028,        0.578991,        0.829407,         1.97008,        0.264264,       0.0938773,       0.0621271,       0.0515961
       0.100586,         1.29809,         0.49257,         0.57845,        0.828631,         1.96847,        0.266784,       0.0947889,       0.0627324,       0.0520993
       0.101562,         1.29848,        0.492111,        0.577907,        0.827856,         1.96685,        0.269304,       0.0957003,       0.0633375,       0.0526025
       0.102539,         1.29887,        0.491653,        0.577365,        0.827081,         1.96524,        0.271821,       0.0966115,       0.0639427,       0.0531056
       0.103516,         1.29926,        0.491194,        0.576823,        0.826305,         1.96362,        0.274338,       0.0975226,       0.0645477,       0.0536086
       0.104492,         1.29965,        0.490736,        0.576281,         0.82553,           1.962,        0.276853,       0.0984335,       0.0651526,       0.0541116
       0.105469,         1.30003,        0.490277,        0.575739,        0.824754,         1.96038,        0.279367,       0.0993443,       0.0657575,       0.0546146
       0.106445,         1.30042,        0.489819,        0.575196,        0.823978,         1.95877,        0.281879,        0.100255,       0.0663623,       0.0551175
       0.107422,          1.3008,         0.48936,        0.574654,        0.823202,         1.95715,         0.28439,        0.101165,       0.0669671,       0.0556203
       0.108398,         1.30118,        0.488901,        0.574111,        0.822426,         1.95553,          0.2869,        0.102075,       0.0675717,       0.0561231
       0.109375,         1.30157,        0.488442,        0.573569,        0.821649,         1.95391,        0.289408,        0.102986,       0.0681763,       0.0566258
       0.110352,         1.30195,        0.487984,        0.573026,        0.820873,         1.95228,        0.291915,        0.103895,       0.0687808,       0.0571285
       0.111328,         1.30233,        0.487525,        0.572484,        0.820096,         1.95066,        0.294421,        0.104805,       0.0693853,       0.0576312
       0.112305,         1.30271,        0.487066,        0.571941,        0.819319,         1.94904,        0.296925,        0.105715,       0.0699896,       0.0581338
       0.113281,         1.30308,        0.486607,        0.571398,        0.818542,         1.94741,        0.299428,        0.106624,       0.0705939,       0.0586363
       0.114258,         1.30346,        0.486148,        0.570855,        0.817765,         1.94579,         0.30193,        0.107533,       0.0711981,       0.0591388
       0.115234,         1.30384,        0.485689,        0.570312,        0.816988,         1.94416,        0.304431,        0.108442,       0.0718023,       0.0596412
       0.116211,         1.30421,         0.48523,        0.569769,        0.816211,         1.94253,         0.30693,        0.109351,       0.0724063,       0.0601436
       0.117188,         1.30459,        0.484771,        0.569226,        0.815433,          1.9409,        0.309427,         0.11026,       0.0730103,       0.0606459
       0.118164,         1.30496,        0.484311,        0.568683,        0.814656,         1.93928,        0.311924,        0.111168,       0.0736142,       0.0611482
       0.119141,         1.30533,        0.483852,         0.56814,        0.813878,         1.93765,        0.314419,        0.112077,       0.0742181,       0.0616504
       0.120117,         1.30571,        0.483393,        0.567596,          0.8131,         1.93601,        0.316913,        0.112985,       0.0748218,       0.0621526
       0.121094,         1.30608,        0.482933,        0.567053,        0.812322,         1.93438,        0.319405,        0.113893,       0.0754255,       0.0626547
        0.12207,         1.30645,        0.482474,        0.566509,        0.811544,         1.93275,        0.321896,        0.114801,       0.0760292,       0.0631568
       0.123047,         1.30681,        0.482015,        0.565966,        0.810765,         1.93112,        0.324386,        0.115709,       0.0766327,       0.0636588
       0.124023,         1.30718,        0.481555,        0.565422,        0.809987,         1.92948,        0.326874,        0.116616,       0.0772362,       0.0641608
          0.125,         1.30755,        0.481096,        0.564879,        0.809208,         1.92785,        0.329361,        0.117524,       0.0778396,       0.0646627
       0.125977,         1.30792,        0.480636,        0.564335,        0.808429,         1.92621,        0.331847,        0.118431,       0.0784429,       0.0651646
       0.126953,         1.30828,        0.480176,        0.563791,         0.80765,         1.92457,        0.334332,        0.119338,       0.0790462,       0.0656664
        0.12793,         1.30864,        0.479717,        0.563247,        0.806871,         1.92294,        0.336815,        0.120245,       0.0796493,       0.0661682
       0.128906,         1.30901,        0.479257,        0.562704,        0.806092,          1.9213,        0.339297,        0.121151,       0.0802525,       0.0666699
       0.129883,         1.30937,        0.478797,         0.56216,        0.805312,         1.91966,        0.341777,        0.122058,       0.0808555,       0.0671716
       0.130859,         1.30973,        0.478338,        0.561616,        0.804533,         1.91802,        0.344256,        0.122964,       0.0814584,       0.0676732
       0.131836,         1.31009,        0.477878,        0.561072,        0.803753,         1.91638,        0.346734,         0.12387,       0.0820613,       0.0681748
       0.132812,         1.31045,        0.477418,        0.560527,        0.802973,         1.91474,        0.349211,        0.124776,       0.0826641,       0.0686763
       0.133789,         1.31081,        0.476958,        0.559983,        0.802193,         1.91309,        0.351686,        0.125682,       0.0832669,       0.0691777
       0.134766,         1.31117,        0.476498,        0.559439,        0.801413,         1.91145,         0.35416,        0.126588,       0.0838695,       0.0696791
       0.135742,         1.31152,        0.476038,        0.558894,        0.800633,          1.9098,        0.356633,        0.127493,       0.0844721,       0.0701805
       0.136719,         1.31188,        0.475578,         0.55835,        0.799853,         1.90816,        0.359104,        0.128399,       0.0850746,       0.0706818
       0.137695,         1.31224,        0.475118,        0.557806,        0.799072,         1.90651,        0.361574,        0.129304,       0.0856771,       0.0711831
       0.138672,         1.31259,        0.474657,        0.557261,        0.798291,         1.90486,        0.364042,        0.130209,       0.0862794,       0.0716843
       0.139648,         1.31294,        0.474197,        0.556716,         0.79751,         1.90322,         0.36651,        0.131114,       0.0868817,       0.0721854
       0.140625,         1.31329,        0.473737,        0.556172,        0.796729,         1.90157,        0.368976,        0.132018,       0.0874839,       0.0726865
       0.141602,         1.31364,        0.473277,        0.555627,        0.795948,         1.89992,         0.37144,        0.132923,       0.0880861,       0.0731876
       0.142578,           1.314,        0.472816,        0.555082,        0.795167,         1.89827,        0.373904,        0.133827,       0.0886882,       0.0736886
       0.143555,         1.31434,        0.472356,        0.554537,        0.794386,         1.89661,        0.376366,        0.134731,       0.0892902,       0.0741896
       0.144531,         1.31469,        0.471895,        0.553992,        0.793604,         1.89496,        0.378827,        0.135635,       0.0898921,       0.0746905
       0.145508,         1.31504,        0.471435,        0.553447,        0.792822,         1.89331,        0.381286,        0.136539,       0.0904939,       0.0751913
       0.146484,         1.31539,        0.470974,        0.552902,         0.79204,         1.89165,        0.383744,        0.137443,       0.0910957,       0.0756921
       0.147461,         1.31573,        0.470514,        0.552357,        0.791258,            1.89,        0.386201,        0.138346,       0.0916974,       0.0761929
       0.148438,         1.31608,        0.470053,        0.551812,        0.790476,         1.88834,        0.388657,         0.13925,        0.092299,       0.0766936
       0.149414,         1.31642,        0.469592,        0.551266,        0.789694,         1.88669,        0.391111,        0.140153,       0.0929006,       0.0771942
       0.150391,         1.31676,        0.469132,        0.550721,        0.788911,         1.88503,        0.393564,        0.141056,       0.0935021,       0.0776948
       0.151367,          1.3171,        0.468671,        0.550176,        0.788129,         1.88337,        0.396016,        0.141959,       0.0941035,       0.0781954
       0.152344,         1.31745,         0.46821,         0.54963,        0.787346,         1.88171,        0.398466,        0.142861,       0.0947048,       0.0786958
        0.15332,         1.31779,        0.467749,        0.549085,        0.786563,         1.88005,        0.400915,        0.143764,       0.0953061,       0.0791963
       0.154297,         1.31812,        0.467288,        0.548539,         0.78578,         1.87839,        0.403363,        0.144666,       0.0959073,       0.0796967
       0.155273,         1.31846,        0.466827,        0.547993,        0.784997,         1.87673,        0.405809,        0.145568,       0.0965084,        0.080197
        0.15625,          1.3188,        0.466366,        0.547447,        0.784214,         1.87506,        0.408254,         0.14647,       0.0971094,       0.0806973
       0.157227,         1.31914,        0.465905,        0.546902,         0.78343,          1.8734,        0.410698,        0.147372,       0.0977104,       0.0811976
       0.158203,         1.31947,        0.465444,        0.546356,        0.782647,         1.87173,         0.41314,        0.148274,       0.0983113,       0.0816977
        0.15918,          1.3198,        0.464983,         0.54581,        0.781863,         1.87007,        0.415582,        0.149175,       0.0989121,       0.0821979
       0.160156,         1.32014,        0.464522,        0.545264,        0.781079,          1.8684,        0.418022,        0.150077,       0.0995128,        0.082698
       0.161133,         1.32047,         0.46406,        0.544718,        0.780295,         1.86673,         0.42046,        0.150978,        0.100113,        0.083198
       0.162109,          1.3208,        0.463599,        0.544171,        0.779511,         1.86506,        0.422897,        0.151879,        0.100714,        0.083698
       0.163086,         1.32113,        0.463138,        0.543625,        0.778726,         1.86339,        0.425333,        0.152779,        0.101315,       0.0841979
       0.164062,         1.32146,        0.462676,        0.543079,        0.777942,         1.86172,        0.427768,         0.15368,        0.101915,       0.0846978
       0.165039,         1.32179,        0.462215,        0.542533,        0.777157,         1.86005,        0.430202,        0.154581,        0.102515,       0.0851977
       0.166016,         1.32212,        0.461753,        0.541986,        0.776373,         1.85838,        0.432634,        0.155481,        0.103116,       0.0856974
       0.166992,         1.32245,        0.461292,         0.54144,        0.775588,         1.85671,        0.435065,        0.156381,        0.103716,       0.0861972
       0.167969,         1.32277,         0.46083,        0.540893,        0.774803,         1.85503,        0.437494,        0.157281,        0.104316,       0.0866968
       0.168945,          1.3231,        0.460369,        0.540346,        0.774017,         1.85336,        0.439922,        0.158181,        0.104916,       0.0871965
       0.169922,         1.32342,        0.459907,          0.5398,        0.773232,         1.85168,        0.442349,         0.15908,        0.105516,       0.0876961
       0.170898,         1.32374,        0.459445,        0.539253,        0.772446,         1.85001,        0.444775,         0.15998,        0.106116,       0.0881956
       0.171875,         1.32407,        0.458983,        0.538706,        0.771661,         1.84833,        0.447199,        0.160879,        0.106716,       0.0886951
       0.172852,         1.32439,        0.458522,        0.538159,        0.770875,         1.84665,        0.449622,        0.161778,        0.107316,       0.0891945
       0.173828,         1.32471,         0.45806,        0.537612,        0.770089,         1.84497,        0.452044,        0.162677,        0.107916,       0.0896939
       0.174805,         1.32503,        0.457598,        0.537065,        0.769303,         1.84329,        0.454465,        0.163576,        0.108515,       0.0901932
       0.175781,         1.32534,        0.457136,        0.536518,        0.768517,         1.84161,        0.456884,        0.164475,        0.109115,       0.0906925
       0.176758,         1.32566,        0.456674,        0.535971,         0.76773,         1.83993,        0.459302,        0.165373,        0.109714,       0.0911917
       0.177734,         1.32598,        0.456212,        0.535424,        0.766944,         1.83825,        0.461718,        0.166272,        0.110314,       0.0916909
       0.178711,         1.32629,         0.45575,        0.534876,        0.766157,         1.83656,        0.464134,         0.16717,        0.110913,         0.09219
       0.179688,         1.32661,        0.455288,        0.534329,         0.76537,         1.83488,        0.466548,        0.168068,        0.111512,       0.0926891
       0.180664,         1.32692,        0.454825,        0.533782,        0.764583,         1.83319,        0.468961,        0.168965,        0.112111,       0.0931881
       0.181641,         1.32724,        0.454363,        0.533234,        0.763796,         1.83151,        0.471372,        0.169863,        0.112711,       0.0936871
       0.182617,         1.32755,        0.453901,        0.532686,        0.763009,         1.82982,        0.473782,        0.170761,         0.11331,        0.094186
       0.183594,         1.32786,        0.453439,        0.532139,        0.762222,         1.82813,        0.476191,        0.171658,        0.113909,       0.0946848
        0.18457,         1.32817,        0.452976,        0.531591,        0.761434,         1.82644,        0.478599,        0.172555,        0.114507,       0.0951837
       0.185547,         1.32848,        0.452514,        0.531043,        0.760646,         1.82475,        0.481005,        0.173452,        0.115106,       0.0956824
       0.186523,         1.32879,        0.452051,        0.530495,        0.759859,         1.82306,         0.48341,        0.174349,        0.115705,       0.0961811
         0.1875,         1.32909,        0.451589,        0.529948,        0.759071,         1.82137,        0.485814,        0.175245,        0.116304,       0.0966798
       0.188477,          1.3294,        0.451126,          0.5294,        0.758282,         1.81968,        0.488217,        0.176142,        0.116902,       0.0971784
       0.189453,         1.32971,        0.450663,        0.528852,        0.757494,         1.81798,        0.490618,        0.177038,        0.117501,        0.097677
        0.19043,         1.33001,        0.450201,        0.528303,        0.756706,         1.81629,        0.493018,        0.177934,        0.118099,       0.0981755
       0.191406,         1.33031,        0.449738,        0.527755,        0.755917,         1.81459,        0.495417,         0.17883,        0.118698,        0.098674
       0.192383,         1.33062,        0.449275,        0.527207,        0.755128,          1.8129,        0.497814,        0.179726,        0.119296,       0.0991724
       0.193359,         1.33092,        0.448813,        0.526659,         0.75434,          1.8112,         0.50021,        0.180622,        0.119894,       0.0996707
       0.194336,         1.33122,         0.44835,         0.52611,         0.75355,          1.8095,        0.502605,        0.181517,        0.120493,        0.100169
       0.195312,         1.33152,        0.447887,        0.525562,        0.752761,          1.8078,        0.504999,        0.182412,        0.121091,        0.100667
       0.196289,         1.33182,        0.447424,        0.525013,        0.751972,          1.8061,        0.507391,        0.183308,        0.121689,        0.101166
       0.197266,         1.33212,        0.446961,        0.524465,        0.751183,          1.8044,        0.509782,        0.184203,        0.122287,        0.101664
       0.198242,         1.33241,        0.446498,        0.523916,        0.750393,          1.8027,        0.512172,        0.185097,        0.122884,        0.102162
       0.199219,         1.33271,        0.446035,        0.523367,        0.749603,           1.801,         0.51456,        0.185992,        0.123482,         0.10266
       0.200195,           1.333,        0.445572,        0.522819,        0.748813,         1.79929,        0.516947,        0.186886,         0.12408,        0.103158
       0.201172,          1.3333,        0.445108,         0.52227,        0.748023,         1.79759,        0.519333,        0.187781,        0.124678,        0.103656
       0.202148,         1.33359,        0.444645,        0.521721,        0.747233,         1.79588,        0.521718,        0.188675,        0.125275,        0.104154
       0.203125,         1.33388,        0.444182,        0.521172,        0.746443,         1.79418,        0.524101,        0.189569,        0.125873,        0.104652
       0.204102,         1.33417,        0.443719,        0.520623,        0.745652,         1.79247,        0.526484,        0.190463,         0.12647,        0.105149
       0.205078,         1.33447,        0.443255,        0.520074,        0.744862,         1.79076,        0.528864,        0.191356,        0.127068,        0.105647
       0.206055,         1.33476,        0.442792,        0.519524,        0.744071,         1.78905,        0.531244,         0.19225,        0.127665,        0.106145
       0.207031,         1.33504,        0.442328,        0.518975,         0.74328,         1.78734,        0.533622,        0.193143,        0.128262,        0.106642
       0.208008,         1.33533,        0.441865,        0.518426,        0.742489,         1.78563,        0.535999,        0.194036,        0.128859,         0.10714
       0.208984,         1.33562,        0.441401,        0.517877,        0.741698,         1.78392,        0.538375,        0.194929,        0.129456,        0.107638
       0.209961,          1.3359,        0.440938,        0.517327,        0.740906,         1.78221,         0.54075,        0.195822,        0.130053,        0.108135
       0.210938,         1.33619,        0.440474,        0.516778,        0.740115,          1.7805,        0.543123,        0.196715,         0.13065,        0.108633
       0.211914,         1.33647,         0.44001,        0.516228,        0.739323,         1.77878,        0.545495,        0.197607,        0.131247,         0.10913
       0.212891,         1.33676,        0.439547,        0.515678,        0.738531,         1.77707,        0.547866,        0.198499,        0.131844,        0.109627
       0.213867,         1.33704,        0.439083,        0.515129,        0.737739,         1.77535,        0.550235,        0.199392,        0.132441,        0.110125
       0.214844,         1.33732,        0.438619,        0.514579,        0.736947,         1.77363,        0.552604,        0.200284,        0.133037,        0.110622
        0.21582,          1.3376,        0.438155,        0.514029,        0.736155,         1.77191,        0.554971,        0.201175,        0.133634,        0.111119
       0.216797,         1.33788,        0.437691,        0.513479,        0.735363,         1.77019,        0.557336,        0.202067,         0.13423,        0.111616
       0.217773,         1.33816,        0.437227,        0.512929,         0.73457,         1.76847,        0.559701,        0.202959,        0.134827,        0.112113
        0.21875,         1.33844,        0.436763,        0.512379,        0.733777,         1.76675,        0.562064,         0.20385,        0.135423,         0.11261
       0.219727,         1.33871,        0.436299,        0.511829,        0.732985,         1.76503,        0.564426,        0.204741,        0.136019,        0.113107
       0.220703,         1.33899,        0.435835,        0.511279,        0.732192,         1.76331,        0.566787,        0.205632,        0.136615,        0.113604
        0.22168,         1.33926,        0.435371,        0.510728,        0.731398,         1.76159,        0.569146,        0.206523,        0.137212,        0.114101
       0.222656,         1.33954,        0.434906,        0.510178,        0.730605,         1.75986,        0.571504,        0.207413,        0.137808,        0.114598
       0.223633,         1.33981,        0.434442,        0.509628,        0.729812,         1.75814,        0.573861,        0.208304,        0.138404,        0.115095
       0.224609,         1.34008,        0.433978,        0.509077,        0.729018,         1.75641,        0.576217,        0.209194,           0.139,        0.115592
       0.225586,         1.34035,        0.433513,        0.508527,        0.728224,         1.75468,        0.578571,        0.210084,        0.139595,        0.116088
       0.226562,         1.34062,        0.433049,        0.507976,        0.727431,         1.75295,        0.580924,        0.210974,        0.140191,        0.116585
       0.227539,         1.34089,        0.432585,        0.507425,        0.726637,         1.75123,        0.583276,        0.211864,        0.140787,        0.117082
       0.228516,         1.34116,         0.43212,        0.506875,        0.725842,          1.7495,        0.585627,        0.212754,        0.141382,        0.117578
       0.229492,         1.34143,        0.431656,        0.506324,        0.725048,         1.74776,        0.587976,        0.213643,        0.141978,        0.118075
       0.230469,         1.34169,        0.431191,        0.505773,        0.724254,         1.74603,        0.590324,        0.214533,        0.142573,        0.118571
       0.231445,         1.34196,        0.430726,        0.505222,        0.723459,          1.7443,        0.592671,        0.215422,        0.143169,        0.119067
       0.232422,         1.34222,        0.430262,        0.504671,        0.722664,         1.74257,        0.595017,        0.216311,        0.143764,        0.119564
       0.233398,         1.34249,        0.429797,         0.50412,        0.721869,         1.74083,        0.597361,          0.2172,        0.144359,         0.12006
       0.234375,         1.34275,        0.429332,        0.503569,        0.721074,          1.7391,        0.599705,        0.218088,        0.144955,        0.120556
       0.235352,         1.34301,        0.428867,        0.503018,        0.720279,         1.73736,        0.602046,        0.218977,         0.14555,        0.121052
       0.236328,         1.34327,        0.428402,        0.502466,        0.719484,         1.73562,        0.604387,        0.219865,        0.146145,        0.121549
       0.237305,         1.34353,        0.427937,        0.501915,        0.718688,         1.73388,        0.606726,        0.220753,         0.14674,        0.122045
       0.238281,         1.34379,        0.427472,        0.501363,        0.717893,         1.73214,        0.609065,        0.221641,        0.147334,        0.122541
       0.239258,         1.34405,        0.427007,        0.500812,        0.717097,          1.7304,        0.611402,        0.222529,        0.147929,        0.123037
       0.240234,         1.34431,        0.426542,         0.50026,        0.716301,         1.72866,        0.613737,        0.223417,        0.148524,        0.123533
       0.241211,         1.34456,        0.426077,        0.499709,        0.715505,         1.72692,        0.616072,        0.224305,        0.149119,        0.124029
       0.242188,         1.34482,        0.425612,        0.499157,        0.714709,         1.72518,        0.618405,        0.225192,        0.149713,        0.124524
       0.243164,         1.34507,        0.425147,        0.498605,        0.713912,         1.72343,        0.620737,        0.226079,        0.150308,         0.12502
       0.244141,         1.34533,        0.424682,        0.498054,        0.713116,         1.72169,        0.623068,        0.226966,        0.150902,        0.125516
       0.245117,         1.34558,        0.424216,        0.497502,        0.712319,         1.71994,        0.625397,        0.227853,        0.151497,        0.126012
       0.246094,         1.34583,        0.423751,         0.49695,        0.711522,          1.7182,        0.627725,         0.22874,        0.152091,        0.126507
        0.24707,         1.34608,        0.423286,        0.496398,        0.710725,         1.71645,        0.630052,        0.229626,        0.152685,        0.127003
       0.248047,         1.34633,         0.42282,        0.495846,        0.709928,          1.7147,        0.632378,        0.230513,        0.153279,        0.127498
       0.249023,         1.34658,        0.422355,        0.495293,        0.709131,         1.71295,        0.634702,        0.231399,        0.153873,        0.127994
           0.25,         1.34683,        0.421889,        0.494741,        0.708333,          1.7112,        0.637026,        0.232285,        0.154467,        0.128489
       0.250977,         1.34707,        0.421423,        0.494189,        0.707536,         1.70945,        0.639348,        0.233171,        0.155061,        0.128985
       0.251953,         1.34732,        0.420958,        0.493637,        0.706738,          1.7077,        0.641669,        0.234056,        0.155655,         0.12948
        0.25293,         1.34757,        0.420492,        0.493084,         0.70594,         1.70594,        0.643988,        0.234942,        0.156249,        0.129975
       0.253906,         1.34781,        0.420026,        0.492532,        0.705142,         1.70419,        0.646307,        0.235827,        0.156843,         0.13047
       0.254883,         1.34805,        0.419561,        0.491979,        0.704344,         1.70243,        0.648624,        0.236712,        0.157436,        0.130966
       0.255859,          1.3483,        0.419095,        0.491426,        0.703546,         1.70068,        0.650939,        0.237598,         0.15803,        0.131461
       0.256836,         1.34854,        0.418629,        0.490874,        0.702747,         1.69892,        0.653254,        0.238482,        0.158623,        0.131956
       0.257812,         1.34878,        0.418163,        0.490321,        0.701949,         1.69716,        0.655568,        0.239367,        0.159217,        0.132451
       0.258789,         1.34902,        0.417697,        0.489768,         0.70115,          1.6954,         0.65788,        0.240252,         0.15981,        0.132946
       0.259766,         1.34926,        0.417231,        0.489215,        0.700351,         1.69365,        0.660191,        0.241136,        0.160403,        0.133441
       0.260742,         1.34949,        0.416765,        0.488662,        0.699552,         1.69188,          0.6625,         0.24202,        0.160997,        0.133936
       0.261719,         1.34973,        0.416299,        0.488109,        0.698753,         1.69012,        0.664809,        0.242904,         0.16159,         0.13443
       0.262695,         1.34997,        0.415833,        0.487556,        0.697953,         1.68836,        0.667116,        0.243788,        0.162183,        0.134925
       0.263672,          1.3502,        0.415366,        0.487003,        0.697154,          1.6866,        0.669422,        0.244672,        0.162776,         0.13542
       0.264648,         1.35043,          0.4149,         0.48645,        0.696354,         1.68483,        0.671727,        0.245556,        0.163369,        0.135915
       0.265625,         1.35067,        0.414434,        0.485896,        0.695554,         1.68307,         0.67403,        0.246439,        0.163962,        0.136409
       0.266602,          1.3509,        0.413968,        0.485343,        0.694755,          1.6813,        0.676333,        0.247322,        0.164554,        0.136904
       0.267578,         1.35113,        0.413501,         0.48479,        0.693954,         1.67953,        0.678634,        0.248205,        0.165147,        0.137398
       0.268555,         1.35136,        0.413035,        0.484236,        0.693154,         1.67777,        0.680934,        0.249088,         0.16574,        0.137893
       0.269531,         1.35159,        0.412568,        0.483682,        0.692354,           1.676,        0.683232,        0.249971,        0.166332,        0.138387
       0.270508,         1.35182,        0.412102,        0.483129,        0.691553,         1.67423,         0.68553,        0.250853,        0.166925,        0.138882
       0.271484,         1.35205,        0.411635,        0.482575,        0.690753,         1.67245,        0.687826,        0.251736,        0.167517,        0.139376
       0.272461,         1.35227,        0.411168,        0.482021,        0.689952,         1.67068,        0.690121,        0.252618,        0.168109,         0.13987
       0.273438,          1.3525,        0.410702,        0.481467,        0.689151,         1.66891,        0.692415,          0.2535,        0.168702,        0.140364
       0.274414,         1.35272,        0.410235,        0.480914,         0.68835,         1.66714,        0.694708,        0.254382,        0.169294,        0.140859
       0.275391,         1.35295,        0.409768,         0.48036,        0.687548,         1.66536,        0.696999,        0.255264,        0.169886,        0.141353
       0.276367,         1.35317,        0.409301,        0.479806,        0.686747,         1.66359,        0.699289,        0.256146,        0.170478,        0.141847
       0.277344,         1.35339,        0.408835,        0.479251,        0.685945,         1.66181,        0.701578,        0.257027,         0.17107,        0.142341
        0.27832,         1.35361,        0.408368,        0.478697,        0.685144,         1.66003,        0.703866,        0.257908,        0.171662,        0.142835
       0.279297,         1.35383,        0.407901,        0.478143,        0.684342,         1.65825,        0.706152,        0.258789,        0.172254,        0.143329
       0.280273,         1.35405,        0.407434,        0.477589,         0.68354,         1.65647,        0.708437,         0.25967,        0.172846,        0.143823
        0.28125,         1.35427,        0.406967,        0.477034,        0.682738,         1.65469,        0.710721,        0.260551,        0.173437,        0.144316
       0.282227,         1.35449,        0.406499,         0.47648,        0.681935,         1.65291,        0.713004,        0.261432,        0.174029,         0.14481
       0.283203,          1.3547,        0.406032,        0.475925,        0.681133,         1.65113,        0.715286,        0.262312,         0.17462,        0.145304
        0.28418,         1.35492,        0.405565,        0.475371,         0.68033,         1.64935,        0.717566,        0.263192,        0.175212,        0.145798
       0.285156,         1.35514,        0.405098,        0.474816,        0.679527,         1.64756,        0.719845,        0.264073,        0.175803,        0.146291
       0.286133,         1.35535,        0.404631,        0.474261,        0.678724,         1.64578,        0.722123,        0.264953,        0.176395,        0.146785
       0.287109,         1.35556,        0.404163,        0.473706,        0.677921,         1.64399,          0.7244,        0.265832,        0.176986,        0.147278
       0.288086,         1.35577,        0.403696,        0.473152,        0.677118,          1.6422,        0.726676,        0.266712,        0.177577,        0.147772
       0.289062,         1.35598,        0.403228,        0.472597,        0.676315,         1.64041,         0.72895,        0.267591,        0.178168,        0.148265
       0.290039,         1.35619,        0.402761,        0.472042,        0.675511,         1.63863,        0.731223,        0.268471,        0.178759,        0.148759
       0.291016,          1.3564,        0.402293,        0.471487,        0.674708,         1.63684,        0.733495,         0.26935,         0.17935,        0.149252
       0.291992,         1.35661,        0.401826,        0.470931,        0.673904,         1.63504,        0.735766,        0.270229,        0.179941,        0.149745
       0.292969,         1.35682,        0.401358,        0.470376,          0.6731,         1.63325,        0.738035,        0.271108,        0.180532,        0.150238
       0.293945,         1.35702,         0.40089,        0.469821,        0.672296,         1.63146,        0.740303,        0.271986,        0.181122,        0.150732
       0.294922,         1.35723,        0.400423,        0.469266,        0.671491,         1.62967,         0.74257,        0.272865,        0.181713,        0.151225
       0.295898,         1.35743,        0.399955,         0.46871,        0.670687,         1.62787,        0.744836,        0.273743,        0.182304,        0.151718
       0.296875,         1.35764,        0.399487,        0.468155,        0.669882,         1.62608,        0.747101,        0.274621,        0.182894,        0.152211
       0.297852,         1.35784,        0.399019,        0.467599,        0.669078,         1.62428,        0.749364,        0.275499,        0.183485,        0.152704
       0.298828,         1.35804,        0.398551,        0.467043,        0.668273,         1.62248,        0.751627,        0.276377,        0.184075,        0.153197
       0.299805,         1.35824,        0.398083,        0.466488,        0.667468,         1.62068,        0.753888,        0.277255,        0.184665,        0.153689
       0.300781,         1.35844,        0.397615,        0.465932,        0.666663,         1.61888,        0.756147,        0.278132,        0.185256,        0.154182
       0.301758,         1.35864,        0.397147,        0.465376,        0.665857,         1.61708,        0.758406,         0.27901,        0.185846,        0.154675
       0.302734,         1.35884,        0.396679,         0.46482,        0.665052,         1.61528,        0.760664,        0.279887,        0.186436,        0.155168
       0.303711,         1.35904,        0.396211,        0.464264,        0.664246,         1.61348,         0.76292,        0.280764,        0.187026,         0.15566
       0.304688,         1.35923,        0.395743,        0.463708,        0.663441,         1.61168,        0.765175,        0.281641,        0.187616,        0.156153
       0.305664,         1.35943,        0.395275,        0.463152,        0.662635,         1.60987,        0.767429,        0.282517,        0.188206,        0.156646
       0.306641,         1.35962,        0.394806,        0.462596,        0.661829,         1.60807,        0.769681,        0.283394,        0.188795,        0.157138
       0.307617,         1.35982,        0.394338,         0.46204,        0.661022,         1.60626,        0.771933,         0.28427,        0.189385,        0.157631
       0.308594,         1.36001,        0.393869,        0.461484,        0.660216,         1.60445,        0.774183,        0.285147,        0.189975,        0.158123
        0.30957,          1.3602,        0.393401,        0.460927,         0.65941,         1.60264,        0.776432,        0.286023,        0.190564,        0.158615
       0.310547,         1.36039,        0.392933,        0.460371,        0.658603,         1.60083,         0.77868,        0.286899,        0.191154,        0.159108
       0.311523,         1.36058,        0.392464,        0.459814,        0.657796,         1.59902,        0.780926,        0.287774,        0.191743,          0.1596
         0.3125,         1.36077,        0.391995,        0.459258,        0.656989,         1.59721,        0.783172,         0.28865,        0.192333,        0.160092
       0.313477,         1.36096,        0.391527,        0.458701,        0.656182,          1.5954,        0.785416,        0.289525,        0.192922,        0.160584
       0.314453,         1.36114,        0.391058,        0.458144,        0.655375,         1.59359,        0.787659,          0.2904,        0.193511,        0.161077
        0.31543,         1.36133,        0.390589,        0.457587,        0.654567,         1.59177,        0.789901,        0.291276,          0.1941,        0.161569
       0.316406,         1.36151,        0.390121,        0.457031,         0.65376,         1.58996,        0.792142,         0.29215,        0.194689,        0.162061
       0.317383,          1.3617,        0.389652,        0.456474,        0.652952,         1.58814,        0.794381,        0.293025,        0.195278,        0.162553
       0.318359,         1.36188,        0.389183,        0.455917,        0.652144,         1.58633,         0.79662,          0.2939,        0.195867,        0.163044
       0.319336,         1.36206,        0.388714,         0.45536,        0.651336,         1.58451,        0.798857,        0.294774,        0.196456,        0.163536
       0.320312,         1.36225,        0.388245,        0.454803,        0.650528,         1.58269,        0.801093,        0.295648,        0.197045,        0.164028
       0.321289,         1.36243,        0.387776,        0.454245,         0.64972,         1.58087,        0.803327,        0.296523,        0.197634,         0.16452
       0.322266,         1.36261,        0.387307,        0.453688,        0.648911,         1.57905,        0.805561,        0.297396,        0.198222,        0.165012
       0.323242,         1.36278,        0.386838,        0.453131,        0.648103,         1.57723,        0.807793,         0.29827,        0.198811,        0.165503
       0.324219,         1.36296,        0.386369,        0.452573,        0.647294,         1.57541,        0.810024,        0.299144,          0.1994,        0.165995
       0.325195,         1.36314,        0.385899,        0.452016,        0.646485,         1.57358,        0.812254,        0.300017,        0.199988,        0.166486
       0.326172,         1.36331,         0.38543,        0.451458,        0.645676,         1.57176,        0.814483,        0.300891,        0.200576,        0.166978
       0.327148,         1.36349,        0.384961,        0.450901,        0.644867,         1.56993,        0.816711,        0.301764,        0.201165,        0.167469
       0.328125,         1.36366,        0.384492,        0.450343,        0.644057,          1.5681,        0.818937,        0.302637,        0.201753,        0.167961
       0.329102,         1.36384,        0.384022,        0.449785,        0.643248,         1.56628,        0.821162,        0.303509,        0.202341,        0.168452
       0.330078,         1.36401,        0.383553,        0.449228,        0.642438,         1.56445,        0.823386,        0.304382,        0.202929,        0.168944
       0.331055,         1.36418,        0.383083,         0.44867,        0.641628,         1.56262,        0.825609,        0.305255,        0.203517,        0.169435
       0.332031,         1.36435,        0.382614,        0.448112,        0.640818,         1.56079,        0.827831,        0.306127,        0.204105,        0.169926
       0.333008,         1.36452,        0.382144,        0.447554,        0.640008,         1.55896,        0.830051,        0.306999,        0.204693,        0.170417
       0.333984,         1.36469,        0.381675,        0.446996,        0.639198,         1.55712,        0.832271,        0.307871,        0.205281,        0.170908
       0.334961,         1.36486,        0.381205,        0.446438,        0.638388,         1.55529,        0.834489,        0.308743,        0.205868,        0.171399
       0.335938,         1.36502,        0.380735,        0.445879,        0.637577,         1.55346,        0.836706,        0.309615,        0.206456,         0.17189
       0.336914,         1.36519,        0.380265,        0.445321,        0.636766,         1.55162,        0.838921,        0.310486,        0.207043,        0.172381
       0.337891,         1.36535,        0.379795,        0.444763,        0.635955,         1.54979,        0.841136,        0.311357,        0.207631,        0.172872
       0.338867,         1.36552,        0.379326,        0.444204,        0.635144,         1.54795,        0.843349,        0.312229,        0.208218,        0.173363
       0.339844,         1.36568,        0.378856,        0.443646,        0.634333,         1.54611,        0.845562,          0.3131,        0.208806,        0.173854
        0.34082,         1.36584,        0.378386,        0.443087,        0.633522,         1.54427,        0.847773,         0.31397,        0.209393,        0.174345
       0.341797,           1.366,        0.377916,        0.442529,         0.63271,         1.54243,        0.849982,        0.314841,         0.20998,        0.174835
       0.342773,         1.36616,        0.377446,         0.44197,        0.631899,         1.54059,        0.852191,        0.315712,        0.210567,        0.175326
        0.34375,         1.36632,        0.376976,        0.441411,        0.631087,         1.53875,        0.854399,        0.316582,        0.211154,        0.175817
       0.344727,         1.36648,        0.376505,        0.440852,        0.630275,          1.5369,        0.856605,        0.317452,        0.211741,        0.176307
       0.345703,         1.36664,        0.376035,        0.440293,        0.629463,         1.53506,         0.85881,        0.318322,        0.212328,        0.176798
        0.34668,         1.36679,        0.375565,        0.439734,        0.628651,         1.53321,        0.861014,        0.319192,        0.212915,        0.177288
       0.347656,         1.36695,        0.375095,        0.439175,        0.627839,         1.53137,        0.863217,        0.320062,        0.213502,        0.177779
       0.348633,          1.3671,        0.374624,        0.438616,        0.627026,         1.52952,        0.865419,        0.320931,        0.214089,        0.178269
       0.349609,         1.36726,        0.374154,        0.438057,        0.626213,         1.52767,        0.867619,        0.321801,        0.214675,        0.178759
       0.350586,         1.36741,        0.373683,        0.437498,          0.6254,         1.52582,        0.869818,         0.32267,        0.215262,         0.17925
       0.351562,         1.36756,        0.373213,        0.436939,        0.624588,         1.52397,        0.872017,        0.323539,        0.215848,         0.17974
       0.352539,         1.36771,        0.372742,        0.436379,        0.623774,         1.52212,        0.874214,        0.324408,        0.216435,         0.18023
       0.353516,         1.36786,        0.372272,         0.43582,        0.622961,         1.52027,        0.876409,        0.325277,        0.217021,         0.18072
       0.354492,         1.36801,        0.371801,         0.43526,        0.622148,         1.51842,        0.878604,        0.326145,        0.217607,         0.18121
       0.355469,         1.36816,         0.37133,        0.434701,        0.621334,         1.51656,        0.880797,        0.327014,        0.218193,          0.1817
       0.356445,         1.36831,         0.37086,        0.434141,         0.62052,         1.51471,         0.88299,        0.327882,         0.21878,         0.18219
       0.357422,         1.36845,        0.370389,        0.433581,        0.619706,         1.51285,        0.885181,         0.32875,        0.219366,         0.18268
       0.358398,          1.3686,        0.369918,        0.433021,        0.618892,           1.511,        0.887371,        0.329618,        0.219952,         0.18317
       0.359375,         1.36874,        0.369447,        0.432462,        0.618078,         1.50914,         0.88956,        0.330486,        0.220537,         0.18366
       0.360352,         1.36889,        0.368976,        0.431902,        0.617264,         1.50728,        0.891747,        0.331354,        0.221123,         0.18415
       0.361328,         1.36903,        0.368505,        0.431342,        0.616449,         1.50542,        0.893934,        0.332221,        0.221709,        0.184639
       0.362305,         1.36917,        0.368034,        0.430782,        0.615635,         1.50356,        0.896119,        0.333088,        0.222295,        0.185129
       0.363281,         1.36931,        0.367563,        0.430221,         0.61482,          1.5017,        0.898303,        0.333955,         0.22288,        0.185619
       0.364258,         1.36945,        0.367092,        0.429661,        0.614005,         1.49983,        0.900486,        0.334822,        0.223466,        0.186108
       0.365234,         1.36959,        0.366621,        0.429101,         0.61319,         1.49797,        0.902668,        0.335689,        0.224051,        0.186598
       0.366211,         1.36973,         0.36615,        0.428541,        0.612375,          1.4961,        0.904849,        0.336556,        0.224637,        0.187087
       0.367188,         1.36987,        0.365678,         0.42798,        0.611559,         1.49424,        0.907028,        0.337422,        0.225222,        0.187577
       0.368164,            1.37,        0.365207,         0.42742,        0.610744,         1.49237,        0.909206,        0.338289,        0.225807,        0.188066
       0.369141,         1.37014,        0.364736,        0.426859,        0.609928,          1.4905,        0.911384,        0.339155,        0.226393,        0.188555
       0.370117,         1.37027,        0.364264,        0.426299,        0.609112,         1.48863,         0.91356,        0.340021,        0.226978,        0.189045
       0.371094,         1.37041,        0.363793,        0.425738,        0.608296,         1.48677,        0.915734,        0.340887,        0.227563,        0.189534
        0.37207,         1.37054,        0.363321,        0.425177,         0.60748,         1.48489,        0.917908,        0.341752,        0.228148,        0.190023
       0.373047,         1.37067,         0.36285,        0.424616,        0.606664,         1.48302,        0.920081,        0.342618,        0.228733,        0.190512
       0.374023,          1.3708,        0.362378,        0.424055,        0.605847,         1.48115,        0.922252,        0.343483,        0.229317,        0.191001
          0.375,         1.37093,        0.361907,        0.423495,        0.605031,         1.47928,        0.924422,        0.344349,        0.229902,         0.19149
       0.375977,         1.37106,        0.361435,        0.422933,        0.604214,          1.4774,        0.926591,        0.345214,        0.230487,        0.191979
       0.376953,         1.37119,        0.360963,        0.422372,        0.603397,         1.47552,        0.928759,        0.346078,        0.231072,        0.192468
        0.37793,         1.37132,        0.360491,        0.421811,         0.60258,         1.47365,        0.930926,        0.346943,        0.231656,        0.192957
       0.378906,         1.37144,         0.36002,         0.42125,        0.601763,         1.47177,        0.933092,        0.347808,        0.232241,        0.193446
       0.379883,         1.37157,        0.359548,        0.420689,        0.600945,         1.46989,        0.935256,        0.348672,        0.232825,        0.193935
       0.380859,         1.37169,        0.359076,        0.420127,        0.600128,         1.46801,        0.937419,        0.349536,        0.233409,        0.194423
       0.381836,         1.37181,        0.358604,        0.419566,         0.59931,         1.46613,        0.939582,          0.3504,        0.233994,        0.194912
       0.382812,         1.37194,        0.358132,        0.419004,        0.598492,         1.46425,        0.941743,        0.351264,        0.234578,        0.195401
       0.383789,         1.37206,         0.35766,        0.418443,        0.597674,         1.46237,        0.943902,        0.352128,        0.235162,        0.195889
       0.384766,         1.37218,        0.357188,        0.417881,        0.596856,         1.46048,        0.946061,        0.352992,        0.235746,        0.196378
       0.385742,          1.3723,        0.356715,        0.417319,        0.596038,          1.4586,        0.948219,        0.353855,         0.23633,        0.196866
       0.386719,         1.37242,        0.356243,        0.416758,        0.595219,         1.45671,        0.950375,        0.354718,        0.236914,        0.197355
       0.387695,         1.37253,        0.355771,        0.416196,        0.594401,         1.45482,         0.95253,        0.355582,        0.237498,        0.197843
       0.388672,         1.37265,        0.355299,        0.415634,        0.593582,         1.45294,        0.954684,        0.356445,        0.238081,        0.198331
       0.389648,         1.37277,        0.354826,        0.415072,        0.592763,         1.45105,        0.956837,        0.357307,        0.238665,         0.19882
       0.390625,         1.37288,        0.354354,         0.41451,        0.591944,         1.44916,        0.958989,         0.35817,        0.239249,        0.199308
       0.391602,           1.373,        0.353881,        0.413948,        0.591125,         1.44727,         0.96114,        0.359032,        0.239832,        0.199796
       0.392578,         1.37311,        0.353409,        0.413385,        0.590306,         1.44538,        0.963289,        0.359895,        0.240416,        0.200284
       0.393555,         1.37322,        0.352936,        0.412823,        0.589486,         1.44348,        0.965438,        0.360757,        0.240999,        0.200772
       0.394531,         1.37333,        0.352464,        0.412261,        0.588666,         1.44159,        0.967585,        0.361619,        0.241582,         0.20126
       0.395508,         1.37344,        0.351991,        0.411698,        0.587847,         1.43969,        0.969731,        0.362481,        0.242166,        0.201748
       0.396484,         1.37355,        0.351518,        0.411136,        0.587027,          1.4378,        0.971876,        0.363342,        0.242749,        0.202236
       0.397461,         1.37366,        0.351046,        0.410573,        0.586207,          1.4359,         0.97402,        0.364204,        0.243332,        0.202724
       0.398438,         1.37377,        0.350573,        0.410011,        0.585386,           1.434,        0.976163,        0.365065,        0.243915,        0.203212
       0.399414,         1.37388,          0.3501,        0.409448,        0.584566,          1.4321,        0.978304,        0.365927,        0.244498,          0.2037
       0.400391,         1.37398,        0.349627,        0.408885,        0.583745,          1.4302,        0.980444,        0.366788,        0.245081,        0.204187
       0.401367,         1.37409,        0.349154,        0.408323,        0.582925,          1.4283,        0.982584,        0.367648,        0.245664,        0.204675
       0.402344,         1.37419,        0.348681,         0.40776,        0.582104,          1.4264,        0.984722,        0.368509,        0.246246,        0.205163
        0.40332,          1.3743,        0.348208,        0.407197,        0.581283,          1.4245,        0.986859,         0.36937,        0.246829,         0.20565
       0.404297,          1.3744,        0.347735,        0.406634,        0.580462,         1.42259,        0.988995,         0.37023,        0.247412,        0.206138
       0.405273,          1.3745,        0.347262,        0.406071,         0.57964,         1.42069,        0.991129,         0.37109,        0.247994,        0.206625
        0.40625,          1.3746,        0.346789,        0.405507,        0.578819,         1.41878,        0.993263,         0.37195,        0.248577,        0.207113
       0.407227,          1.3747,        0.346315,        0.404944,        0.577997,         1.41688,        0.995395,         0.37281,        0.249159,          0.2076
       0.408203,          1.3748,        0.345842,        0.404381,        0.577175,         1.41497,        0.997527,         0.37367,        0.249741,        0.208087
        0.40918,         1.37489,        0.345369,        0.403818,        0.576353,         1.41306,        0.999657,         0.37453,        0.250324,        0.208575
       0.410156,         1.37499,        0.344895,        0.403254,        0.575531,         1.41115,         1.00179,        0.375389,        0.250906,        0.209062
       0.411133,         1.37509,        0.344422,        0.402691,        0.574709,         1.40924,         1.00391,        0.376248,        0.251488,        0.209549
       0.412109,         1.37518,        0.343949,        0.402127,        0.573887,         1.40732,         1.00604,        0.377108,         0.25207,        0.210036
       0.413086,         1.37528,        0.343475,        0.401563,        0.573064,         1.40541,         1.00817,        0.377967,        0.252652,        0.210523
       0.414062,         1.37537,        0.343001,           0.401,        0.572241,          1.4035,         1.01029,        0.378825,        0.253234,         0.21101
       0.415039,         1.37546,        0.342528,        0.400436,        0.571419,         1.40158,         1.01241,        0.379684,        0.253816,        0.211497
       0.416016,         1.37555,        0.342054,        0.399872,        0.570596,         1.39967,         1.01454,        0.380542,        0.254398,        0.211984
       0.416992,         1.37564,         0.34158,        0.399308,        0.569772,         1.39775,         1.01666,        0.381401,        0.254979,        0.212471
       0.417969,         1.37573,        0.341107,        0.398744,        0.568949,         1.39583,         1.01878,        0.382259,        0.255561,        0.212958
       0.418945,         1.37582,        0.340633,         0.39818,        0.568126,         1.39391,          1.0209,        0.383117,        0.256142,        0.213445
       0.419922,         1.37591,        0.340159,        0.397616,        0.567302,         1.39199,         1.02301,        0.383975,        0.256724,        0.213932
       0.420898,         1.37599,        0.339685,        0.397052,        0.566478,         1.39007,         1.02513,        0.384832,        0.257305,        0.214418
       0.421875,         1.37608,        0.339211,        0.396487,        0.565654,         1.38815,         1.02725,         0.38569,        0.257887,        0.214905
       0.422852,         1.37616,        0.338737,        0.395923,         0.56483,         1.38622,         1.02936,        0.386547,        0.258468,        0.215392
       0.423828,         1.37625,        0.338263,        0.395359,        0.564006,          1.3843,         1.03147,        0.387405,        0.259049,        0.215878
       0.424805,         1.37633,        0.337789,        0.394794,        0.563182,         1.38237,         1.03359,        0.388262,         0.25963,        0.216365
       0.425781,         1.37641,        0.337315,         0.39423,        0.562357,         1.38045,          1.0357,        0.389118,        0.260211,        0.216851
       0.426758,         1.37649,        0.336841,        0.393665,        0.561532,         1.37852,         1.03781,        0.389975,        0.260792,        0.217337
       0.427734,         1.37657,        0.336366,          0.3931,        0.560707,         1.37659,         1.03992,        0.390832,        0.261373,        0.217824
       0.428711,         1.37665,        0.335892,        0.392536,        0.559882,         1.37466,         1.04202,        0.391688,        0.261954,         0.21831
       0.429688,         1.37673,        0.335418,        0.391971,        0.559057,         1.37273,         1.04413,        0.392544,        0.262535,        0.218796
       0.430664,         1.37681,        0.334943,        0.391406,        0.558232,          1.3708,         1.04623,        0.393401,        0.263115,        0.219283
       0.431641,         1.37689,        0.334469,        0.390841,        0.557407,         1.36887,         1.04834,        0.394256,        0.263696,        0.219769
       0.432617,         1.37696,        0.333995,        0.390276,        0.556581,         1.36693,         1.05044,        0.395112,        0.264276,        0.220255
       0.433594,         1.37704,         0.33352,        0.389711,        0.555755,           1.365,         1.05254,        0.395968,        0.264857,        0.220741
        0.43457,         1.37711,        0.333045,        0.389146,        0.554929,         1.36306,         1.05464,        0.396823,        0.265437,        0.221227
       0.435547,         1.37718,        0.332571,         0.38858,        0.554103,         1.36113,         1.05674,        0.397679,        0.266018,        0.221713
       0.436523,         1.37725,        0.332096,        0.388015,        0.553277,         1.35919,         1.05884,        0.398534,        0.266598,        0.222199
         0.4375,         1.37733,        0.331621,         0.38745,        0.552451,         1.35725,         1.06094,        0.399389,        0.267178,        0.222685
       0.438477,          1.3774,        0.331147,        0.386884,        0.551624,         1.35531,         1.06304,        0.400244,        0.267758,         0.22317
       0.439453,         1.37746,        0.330672,        0.386319,        0.550797,         1.35337,         1.06513,        0.401098,        0.268338,        0.223656
        0.44043,         1.37753,        0.330197,        0.385753,         0.54997,         1.35143,         1.06723,        0.401953,        0.268918,        0.224142
       0.441406,          1.3776,        0.329722,        0.385188,        0.549143,         1.34948,         1.06932,        0.402807,        0.269498,        0.224627
       0.442383,         1.37767,        0.329247,        0.384622,        0.548316,         1.34754,         1.07141,        0.403661,        0.270078,        0.225113
       0.443359,         1.37773,        0.328772,        0.384056,        0.547489,          1.3456,          1.0735,        0.404515,        0.270658,        0.225599
       0.444336,          1.3778,        0.328297,         0.38349,        0.546662,         1.34365,         1.07559,        0.405369,        0.271237,        0.226084
       0.445312,         1.37786,        0.327822,        0.382924,        0.545834,          1.3417,         1.07768,        0.406223,        0.271817,         0.22657
       0.446289,         1.37792,        0.327347,        0.382358,        0.545006,         1.33975,         1.07977,        0.407076,        0.272397,        0.227055
       0.447266,         1.37798,        0.326872,        0.381792,        0.544178,         1.33781,         1.08185,         0.40793,        0.272976,         0.22754
       0.448242,         1.37805,        0.326396,        0.381226,         0.54335,         1.33586,         1.08394,        0.408783,        0.273556,        0.228026
       0.449219,         1.37811,        0.325921,         0.38066,        0.542522,          1.3339,         1.08602,        0.409636,        0.274135,        0.228511
       0.450195,         1.37816,        0.325446,        0.380094,        0.541694,         1.33195,         1.08811,        0.410489,        0.274714,        0.228996
       0.451172,         1.37822,         0.32497,        0.379527,        0.540865,            1.33,         1.09019,        0.411342,        0.275293,        0.229481
       0.452148,         1.37828,        0.324495,        0.378961,        0.540036,         1.32804,         1.09227,        0.412194,        0.275872,        0.229966
       0.453125,         1.37834,        0.324019,        0.378394,        0.539208,         1.32609,         1.09435,        0.413047,        0.276451,        0.230451
       0.454102,         1.37839,        0.323544,        0.377828,        0.538379,         1.32413,         1.09643,        0.413899,         0.27703,        0.230936
       0.455078,         1.37845,        0.323068,        0.377261,        0.537549,         1.32217,         1.09851,        0.414751,        0.277609,        0.231421
       0.456055,          1.3785,        0.322592,        0.376694,         0.53672,         1.32022,         1.10058,        0.415603,        0.278188,        0.231906
       0.457031,         1.37855,        0.322117,        0.376128,        0.535891,         1.31826,         1.10266,        0.416455,        0.278767,        0.232391
       0.458008,          1.3786,        0.321641,        0.375561,        0.535061,          1.3163,         1.10473,        0.417307,        0.279346,        0.232876
       0.458984,         1.37865,        0.321165,        0.374994,        0.534231,         1.31433,          1.1068,        0.418158,        0.279924,        0.233361
       0.459961,          1.3787,        0.320689,        0.374427,        0.533401,         1.31237,         1.10888,        0.419009,        0.280503,        0.233846
       0.460938,         1.37875,        0.320214,         0.37386,        0.532571,         1.31041,         1.11095,        0.419861,        0.281081,         0.23433
       0.461914,          1.3788,        0.319738,        0.373293,        0.531741,         1.30844,         1.11302,        0.420712,         0.28166,        0.234815
       0.462891,         1.37885,        0.319262,        0.372726,        0.530911,         1.30648,         1.11509,        0.421563,        0.282238,        0.235299
       0.463867,         1.37889,        0.318786,        0.372158,         0.53008,         1.30451,         1.11715,        0.422413,        0.282816,        0.235784
       0.464844,         1.37894,        0.318309,        0.371591,        0.529249,         1.30254,         1.11922,        0.423264,        0.283395,        0.236268
        0.46582,         1.37898,        0.317833,        0.371024,        0.528419,         1.30057,         1.12129,        0.424114,        0.283973,        0.236753
       0.466797,         1.37903,        0.317357,        0.370456,        0.527588,          1.2986,         1.12335,        0.424964,        0.284551,        0.237237
       0.467773,         1.37907,        0.316881,        0.369889,        0.526756,         1.29663,         1.12541,        0.425814,        0.285129,        0.237721
        0.46875,         1.37911,        0.316405,        0.369321,        0.525925,         1.29466,         1.12748,        0.426664,        0.285707,        0.238206
       0.469727,         1.37915,        0.315928,        0.368753,        0.525094,         1.29269,         1.12954,        0.427514,        0.286285,         0.23869
       0.470703,         1.37919,        0.315452,        0.368186,        0.524262,         1.29071,          1.1316,        0.428364,        0.286862,        0.239174
        0.47168,         1.37923,        0.314976,        0.367618,         0.52343,         1.28874,         1.13365,        0.429213,         0.28744,        0.239658
       0.472656,         1.37927,        0.314499,         0.36705,        0.522598,         1.28676,         1.13571,        0.430062,        0.288018,        0.240142
       0.473633,         1.37931,        0.314023,        0.366482,        0.521766,         1.28478,         1.13777,        0.430912,        0.288595,        0.240626
       0.474609,         1.37934,        0.313546,        0.365914,        0.520934,         1.28281,         1.13982,         0.43176,        0.289173,         0.24111
       0.475586,         1.37938,        0.313069,        0.365346,        0.520102,         1.28083,         1.14188,        0.432609,         0.28975,        0.241594
       0.476562,         1.37941,        0.312593,        0.364778,        0.519269,         1.27885,         1.14393,        0.433458,        0.290327,        0.242078
       0.477539,         1.37944,        0.312116,         0.36421,        0.518436,         1.27686,         1.14598,        0.434306,        0.290905,        0.242562
       0.478516,         1.37948,        0.311639,        0.363641,        0.517603,         1.27488,         1.14804,        0.435155,        0.291482,        0.243046
       0.479492,         1.37951,        0.311163,        0.363073,         0.51677,          1.2729,         1.15009,        0.436003,        0.292059,        0.243529
       0.480469,         1.37954,        0.310686,        0.362504,        0.515937,         1.27091,         1.15213,        0.436851,        0.292636,        0.244013
       0.481445,         1.37957,        0.310209,        0.361936,        0.515104,         1.26893,         1.15418,        0.437699,        0.293213,        0.244497
       0.482422,          1.3796,        0.309732,        0.361367,         0.51427,         1.26694,         1.15623,        0.438547,         0.29379,         0.24498
       0.483398,         1.37962,        0.309255,        0.360799,        0.513437,         1.26495,         1.15828,        0.439394,        0.294367,        0.245464
       0.484375,         1.37965,        0.308778,         0.36023,        0.512603,         1.26296,         1.16032,        0.440241,        0.294944,        0.245947
       0.485352,         1.37968,        0.308301,        0.359661,        0.511769,         1.26097,         1.16236,        0.441089,         0.29552,        0.246431
       0.486328,          1.3797,        0.307824,        0.359092,        0.510935,         1.25898,         1.16441,        0.441936,        0.296097,        0.246914
       0.487305,         1.37973,        0.307346,        0.358523,        0.510101,         1.25699,         1.16645,        0.442783,        0.296674,        0.247398
       0.488281,         1.37975,        0.306869,        0.357954,        0.509266,           1.255,         1.16849,        0.443629,         0.29725,        0.247881
       0.489258,         1.37977,        0.306392,        0.357385,        0.508432,           1.253,         1.17053,        0.444476,        0.297827,        0.248364
       0.490234,         1.37979,        0.305914,        0.356816,        0.507597,         1.25101,         1.17256,        0.445322,        0.298403,        0.248847
       0.491211,         1.37981,        0.305437,        0.356247,        0.506762,         1.24901,          1.1746,        0.446169,        0.298979,         0.24933
       0.492188,         1.37983,         0.30496,        0.355678,        0.505927,         1.24701,         1.17664,        0.447015,        0.299555,        0.249814
       0.493164,         1.37985,        0.304482,        0.355108,        0.505092,         1.24502,         1.17867,        0.447861,        0.300132,        0.250297
       0.494141,         1.37987,        0.304005,        0.354539,        0.504257,         1.24302,         1.18071,        0.448707,        0.300708,         0.25078
       0.495117,         1.37989,        0.303527,         0.35397,        0.503421,         1.24101,         1.18274,        0.449552,        0.301284,        0.251263
       0.496094,          1.3799,        0.303049,          0.3534,        0.502586,         1.23901,         1.18477,        0.450398,         0.30186,        0.251745
        0.49707,         1.37992,        0.302572,         0.35283,         0.50175,         1.23701,          1.1868,        0.451243,        0.302436,        0.252228
       0.498047,         1.37993,        0.302094,        0.352261,        0.500914,         1.23501,         1.18883,        0.452088,        0.303011,        0.252711
       0.499023,         1.37994,        0.301616,        0.351691,        0.500078,           1.233,         1.19086,        0.452933,        0.303587,        0.253194
            0.5,         1.37996,        0.301138,        0.351121,        0.499241,           1.231,         1.19289,        0.453778,        0.304163,        0.253676
       0.500977,         1.37997,        0.300661,        0.350551,        0.498405,         1.22899,         1.19491,        0.454623,        0.304738,        0.254159
       0.501953,         1.37998,        0.300183,        0.349981,        0.497568,         1.22698,         1.19694,        0.455468,        0.305314,        0.254642
        0.50293,         1.37999,        0.299705,        0.349411,        0.496732,         1.22497,         1.19896,        0.456312,        0.305889,        0.255124
       0.503906,            1.38,        0.299227,        0.348841,        0.495895,         1.22296,         1.20098,        0.457156,        0.306465,        0.255607
       0.504883,            1.38,        0.298749,        0.348271,        0.495058,         1.22095,         1.20301,           0.458,         0.30704,        0.256089
       0.505859,         1.38001,         0.29827,        0.347701,         0.49422,         1.21894,         1.20503,        0.458844,        0.307615,        0.256572
       0.506836,         1.38002,        0.297792,         0.34713,        0.493383,         1.21692,         1.20705,        0.459688,         0.30819,        0.257054
       0.507812,         1.38002,        0.297314,         0.34656,        0.492546,         1.21491,         1.20907,        0.460532,        0.308765,        0.257536
       0.508789,         1.38003,        0.296836,         0.34599,        0.491708,         1.21289,         1.21108,        0.461375,         0.30934,        0.258019
       0.509766,         1.38003,        0.296357,        0.345419,         0.49087,         1.21088,          1.2131,        0.462218,        0.309915,        0.258501
       0.510742,         1.38003,        0.295879,        0.344848,        0.490032,         1.20886,         1.21511,        0.463061,         0.31049,        0.258983
       0.511719,         1.38003,        0.295401,        0.344278,        0.489194,         1.20684,         1.21713,        0.463904,        0.311065,        0.259465
       0.512695,         1.38003,        0.294922,        0.343707,        0.488356,         1.20482,         1.21914,        0.464747,         0.31164,        0.259947
       0.513672,         1.38003,        0.294444,        0.343136,        0.487517,          1.2028,         1.22115,         0.46559,        0.312214,        0.260429
       0.514648,         1.38003,        0.293965,        0.342565,        0.486679,         1.20078,         1.22317,        0.466432,        0.312789,        0.260911
       0.515625,         1.38003,        0.293487,        0.341994,         0.48584,         1.19875,         1.22518,        0.467275,        0.313364,        0.261393
       0.516602,         1.38002,        0.293008,        0.341423,        0.485001,         1.19673,         1.22718,        0.468117,        0.313938,        0.261875
       0.517578,         1.38002,        0.292529,        0.340852,        0.484162,          1.1947,         1.22919,        0.468959,        0.314512,        0.262357
       0.518555,         1.38001,         0.29205,        0.340281,        0.483323,         1.19268,          1.2312,        0.469801,        0.315087,        0.262838
       0.519531,         1.38001,        0.291572,         0.33971,        0.482483,         1.19065,         1.23321,        0.470643,        0.315661,         0.26332
       0.520508,            1.38,        0.291093,        0.339139,        0.481644,         1.18862,         1.23521,        0.471484,        0.316235,        0.263802
       0.521484,         1.37999,        0.290614,        0.338567,        0.480804,         1.18659,         1.23721,        0.472326,        0.316809,        0.264283
       0.522461,         1.37998,        0.290135,        0.337996,        0.479964,         1.18456,         1.23922,        0.473167,        0.317383,        0.264765
       0.523438,         1.37997,        0.289656,        0.337424,        0.479124,         1.18253,         1.24122,        0.474008,        0.317957,        0.265247
       0.524414,         1.37996,        0.289177,        0.336853,        0.478284,          1.1805,         1.24322,        0.474849,        0.318531,        0.265728
       0.525391,         1.37995,        0.288698,        0.336281,        0.477444,         1.17846,         1.24522,         0.47569,        0.319105,        0.266209
       0.526367,         1.37994,        0.288219,        0.335709,        0.476603,         1.17643,         1.24722,        0.476531,        0.319679,        0.266691
       0.527344,         1.37993,         0.28774,        0.335137,        0.475763,         1.17439,         1.24921,        0.477371,        0.320252,        0.267172
        0.52832,         1.37991,         0.28726,        0.334566,        0.474922,         1.17235,         1.25121,        0.478211,        0.320826,        0.267653
       0.529297,          1.3799,        0.286781,        0.333994,        0.474081,         1.17032,          1.2532,        0.479052,          0.3214,        0.268135
       0.530273,         1.37988,        0.286302,        0.333422,         0.47324,         1.16828,          1.2552,        0.479892,        0.321973,        0.268616
        0.53125,         1.37986,        0.285822,         0.33285,        0.472399,         1.16624,         1.25719,        0.480731,        0.322546,        0.269097
       0.532227,         1.37984,        0.285343,        0.332277,        0.471557,         1.16419,         1.25918,        0.481571,         0.32312,        0.269578
       0.533203,         1.37983,        0.284863,        0.331705,        0.470716,         1.16215,         1.26117,        0.482411,        0.323693,        0.270059
        0.53418,         1.37981,        0.284384,        0.331133,        0.469874,         1.16011,         1.26316,         0.48325,        0.324266,         0.27054
       0.535156,         1.37978,        0.283904,        0.330561,        0.469032,         1.15806,         1.26515,        0.484089,        0.324839,        0.271021
       0.536133,         1.37976,        0.283425,        0.329988,         0.46819,         1.15602,         1.26714,        0.484928,        0.325412,        0.271502
       0.537109,         1.37974,        0.282945,        0.329416,        0.467348,         1.15397,         1.26913,        0.485767,        0.325985,        0.271983
       0.538086,         1.37972,        0.282465,        0.328843,        0.466505,         1.15192,         1.27111,        0.486606,        0.326558,        0.272464
       0.539062,         1.37969,        0.281986,        0.328271,        0.465663,         1.14987,          1.2731,        0.487445,        0.327131,        0.272944
       0.540039,         1.37967,        0.281506,        0.327698,         0.46482,         1.14782,         1.27508,        0.488283,        0.327704,        0.273425
       0.541016,         1.37964,        0.281026,        0.327125,        0.463977,         1.14577,         1.27706,        0.489121,        0.328277,        0.273906
       0.541992,         1.37961,        0.280546,        0.326552,        0.463134,         1.14372,         1.27904,         0.48996,        0.328849,        0.274386
       0.542969,         1.37958,        0.280066,        0.325979,        0.462291,         1.14167,         1.28103,        0.490798,        0.329422,        0.274867
       0.543945,         1.37956,        0.279586,        0.325406,        0.461448,         1.13961,           1.283,        0.491635,        0.329994,        0.275347
       0.544922,         1.37953,        0.279106,        0.324833,        0.460605,         1.13756,         1.28498,        0.492473,        0.330567,        0.275828
       0.545898,         1.37949,        0.278626,         0.32426,        0.459761,          1.1355,         1.28696,        0.493311,        0.331139,        0.276308
       0.546875,         1.37946,        0.278146,        0.323687,        0.458917,         1.13344,         1.28894,        0.494148,        0.331711,        0.276788
       0.547852,         1.37943,        0.277665,        0.323114,        0.458073,         1.13138,         1.29091,        0.494985,        0.332284,        0.277269
       0.548828,          1.3794,        0.277185,         0.32254,        0.457229,         1.12932,         1.29288,        0.495822,        0.332856,        0.277749
       0.549805,         1.37936,        0.276705,        0.321967,        0.456385,         1.12726,         1.29486,        0.496659,        0.333428,        0.278229
       0.550781,         1.37933,        0.276224,        0.321394,        0.455541,          1.1252,         1.29683,        0.497496,           0.334,        0.278709
       0.551758,         1.37929,        0.275744,         0.32082,        0.454696,         1.12313,          1.2988,        0.498332,        0.334572,        0.279189
       0.552734,         1.37925,        0.275264,        0.320246,        0.453851,         1.12107,         1.30077,        0.499169,        0.335144,         0.27967
       0.553711,         1.37921,        0.274783,        0.319673,        0.453006,           1.119,         1.30274,        0.500005,        0.335715,         0.28015
       0.554688,         1.37918,        0.274303,        0.319099,        0.452161,         1.11694,         1.30471,        0.500841,        0.336287,        0.280629
       0.555664,         1.37913,        0.273822,        0.318525,        0.451316,         1.11487,         1.30667,        0.501677,        0.336859,        0.281109
       0.556641,         1.37909,        0.273341,        0.317951,        0.450471,          1.1128,         1.30864,        0.502513,         0.33743,        0.281589
       0.557617,         1.37905,        0.272861,        0.317377,        0.449625,         1.11073,          1.3106,        0.503349,        0.338002,        0.282069
       0.558594,         1.37901,         0.27238,        0.316803,         0.44878,         1.10866,         1.31257,        0.504184,        0.338573,        0.282549
        0.55957,         1.37897,        0.271899,        0.316229,        0.447934,         1.10659,         1.31453,         0.50502,        0.339145,        0.283029
       0.560547,         1.37892,        0.271418,        0.315655,        0.447088,         1.10451,         1.31649,        0.505855,        0.339716,        0.283508
       0.561523,         1.37887,        0.270937,        0.315081,        0.446242,         1.10244,         1.31845,         0.50669,        0.340287,        0.283988
         0.5625,         1.37883,        0.270456,        0.314506,        0.445396,         1.10036,         1.32041,        0.507525,        0.340858,        0.284467
       0.563477,         1.37878,        0.269975,        0.313932,        0.444549,         1.09829,         1.32237,        0.508359,        0.341429,        0.284947
       0.564453,         1.37873,        0.269494,        0.313357,        0.443703,         1.09621,         1.32433,        0.509194,           0.342,        0.285426
        0.56543,         1.37868,        0.269013,        0.312783,        0.442856,         1.09413,         1.32628,        0.510028,        0.342571,        0.285906
       0.566406,         1.37863,        0.268532,        0.312208,        0.442009,         1.09205,         1.32824,        0.510863,        0.343142,        0.286385
       0.567383,         1.37858,        0.268051,        0.311634,        0.441162,         1.08997,         1.33019,        0.511697,        0.343713,        0.286865
       0.568359,         1.37853,         0.26757,        0.311059,        0.440315,         1.08789,         1.33215,        0.512531,        0.344284,        0.287344
       0.569336,         1.37848,        0.267088,        0.310484,        0.439467,         1.08581,          1.3341,        0.513365,        0.344854,        0.287823
       0.570312,         1.37842,        0.266607,        0.309909,         0.43862,         1.08372,         1.33605,        0.514198,        0.345425,        0.288302
       0.571289,         1.37837,        0.266126,        0.309334,        0.437772,         1.08164,           1.338,        0.515032,        0.345996,        0.288781
       0.572266,         1.37831,        0.265644,        0.308759,        0.436924,         1.07955,         1.33995,        0.515865,        0.346566,         0.28926
       0.573242,         1.37826,        0.265163,        0.308184,        0.436076,         1.07746,          1.3419,        0.516698,        0.347136,        0.289739
       0.574219,          1.3782,        0.264681,        0.307609,        0.435228,         1.07537,         1.34384,        0.517531,        0.347707,        0.290218
       0.575195,         1.37814,          0.2642,        0.307034,         0.43438,         1.07328,         1.34579,        0.518364,        0.348277,        0.290697
       0.576172,         1.37808,        0.263718,        0.306458,        0.433531,         1.07119,         1.34773,        0.519197,        0.348847,        0.291176
       0.577148,         1.37802,        0.263236,        0.305883,        0.432683,          1.0691,         1.34968,        0.520029,        0.349417,        0.291655
       0.578125,         1.37796,        0.262755,        0.305308,        0.431834,         1.06701,         1.35162,        0.520862,        0.349987,        0.292134
       0.579102,          1.3779,        0.262273,        0.304732,        0.430985,         1.06491,         1.35356,        0.521694,        0.350557,        0.292613
       0.580078,         1.37783,        0.261791,        0.304157,        0.430136,         1.06282,          1.3555,        0.522526,        0.351127,        0.293091
       0.581055,         1.37777,        0.261309,        0.303581,        0.429287,         1.06072,         1.35744,        0.523358,        0.351697,         0.29357
       0.582031,          1.3777,        0.260827,        0.303005,        0.428437,         1.05862,         1.35938,         0.52419,        0.352267,        0.294049
       0.583008,         1.37764,        0.260345,        0.302429,        0.427588,         1.05652,         1.36132,        0.525021,        0.352836,        0.294527
       0.583984,         1.37757,        0.259863,        0.301854,        0.426738,         1.05442,         1.36325,        0.525853,        0.353406,        0.295006
       0.584961,          1.3775,        0.259381,        0.301278,        0.425888,         1.05232,         1.36519,        0.526684,        0.353976,        0.295484
       0.585938,         1.37744,        0.258899,        0.300702,        0.425038,         1.05022,         1.36712,        0.527515,        0.354545,        0.295962
       0.586914,         1.37737,        0.258417,        0.300125,        0.424188,         1.04812,         1.36906,        0.528346,        0.355115,        0.296441
       0.587891,          1.3773,        0.257935,        0.299549,        0.423337,         1.04601,         1.37099,        0.529177,        0.355684,        0.296919
       0.588867,         1.37722,        0.257452,        0.298973,        0.422487,         1.04391,         1.37292,        0.530008,        0.356253,        0.297397
       0.589844,         1.37715,         0.25697,        0.298397,        0.421636,          1.0418,         1.37485,        0.530839,        0.356822,        0.297876
        0.59082,         1.37708,        0.256488,         0.29782,        0.420785,         1.03969,         1.37678,        0.531669,        0.357391,        0.298354
       0.591797,           1.377,        0.256005,        0.297244,        0.419934,         1.03758,         1.37871,        0.532499,        0.357961,        0.298832
       0.592773,         1.37693,        0.255523,        0.296668,        0.419083,         1.03547,         1.38064,        0.533329,        0.358529,         0.29931
        0.59375,         1.37685,         0.25504,        0.296091,        0.418232,         1.03336,         1.38256,        0.534159,        0.359098,        0.299788
       0.594727,         1.37678,        0.254558,        0.295514,         0.41738,         1.03125,         1.38449,        0.534989,        0.359667,        0.300266
       0.595703,          1.3767,        0.254075,        0.294938,        0.416529,         1.02914,         1.38641,        0.535819,        0.360236,        0.300744
        0.59668,         1.37662,        0.253592,        0.294361,        0.415677,         1.02702,         1.38834,        0.536648,        0.360805,        0.301222
       0.597656,         1.37654,         0.25311,        0.293784,        0.414825,         1.02491,         1.39026,        0.537477,        0.361373,        0.301699
       0.598633,         1.37646,        0.252627,        0.293207,        0.413973,         1.02279,         1.39218,        0.538307,        0.361942,        0.302177
       0.599609,         1.37638,        0.252144,         0.29263,         0.41312,         1.02067,          1.3941,        0.539136,         0.36251,        0.302655
       0.600586,          1.3763,        0.251661,        0.292053,        0.412268,         1.01855,         1.39602,        0.539964,        0.363079,        0.303133
       0.601562,         1.37621,        0.251178,        0.291476,        0.411415,         1.01643,         1.39794,        0.540793,        0.363647,         0.30361
       0.602539,         1.37613,        0.250695,        0.290899,        0.410563,         1.01431,         1.39985,        0.541622,        0.364216,        0.304088
       0.603516,         1.37604,        0.250212,        0.290321,         0.40971,         1.01219,         1.40177,         0.54245,        0.364784,        0.304565
       0.604492,         1.37596,        0.249729,        0.289744,        0.408857,         1.01006,         1.40368,        0.543278,        0.365352,        0.305043
       0.605469,         1.37587,        0.249246,        0.289167,        0.408003,         1.00794,          1.4056,        0.544106,         0.36592,         0.30552
       0.606445,         1.37578,        0.248763,        0.288589,         0.40715,         1.00581,         1.40751,        0.544934,        0.366488,        0.305998
       0.607422,         1.37569,         0.24828,        0.288011,        0.406297,         1.00369,         1.40942,        0.545762,        0.367056,        0.306475
       0.608398,          1.3756,        0.247797,        0.287434,        0.405443,         1.00156,         1.41133,         0.54659,        0.367624,        0.306952
       0.609375,         1.37551,        0.247313,        0.286856,        0.404589,        0.999429,         1.41324,        0.547417,        0.368192,        0.307429
       0.610352,         1.37542,         0.24683,        0.286278,        0.403735,        0.997299,         1.41515,        0.548245,        0.368759,        0.307907
       0.611328,         1.37533,        0.246347,        0.285701,        0.402881,        0.995167,         1.41706,        0.549072,        0.369327,        0.308384
       0.612305,         1.37524,        0.245863,        0.285123,        0.402026,        0.993035,         1.41897,        0.549899,        0.369895,        0.308861
       0.613281,         1.37514,         0.24538,        0.284545,        0.401172,        0.990901,         1.42087,        0.550726,        0.370462,        0.309338
       0.614258,         1.37505,        0.244896,        0.283967,        0.400317,        0.988766,         1.42278,        0.551552,         0.37103,        0.309815
       0.615234,         1.37495,        0.244413,        0.283388,        0.399463,         0.98663,         1.42468,        0.552379,        0.371597,        0.310292
       0.616211,         1.37485,        0.243929,         0.28281,        0.398608,        0.984493,         1.42658,        0.553205,        0.372164,        0.310769
       0.617188,         1.37476,        0.243445,        0.282232,        0.397752,        0.982354,         1.42849,        0.554031,        0.372732,        0.311246
       0.618164,         1.37466,        0.242962,        0.281654,        0.396897,        0.980215,         1.43039,        0.554858,        0.373299,        0.311722
       0.619141,         1.37456,        0.242478,        0.281075,        0.396042,        0.978074,         1.43229,        0.555683,        0.373866,        0.312199
       0.620117,         1.37446,        0.241994,        0.280497,        0.395186,        0.975933,         1.43419,        0.556509,        0.374433,        0.312676
       0.621094,         1.37435,         0.24151,        0.279918,         0.39433,         0.97379,         1.43608,        0.557335,           0.375,        0.313152
        0.62207,         1.37425,        0.241026,        0.279339,        0.393474,        0.971646,         1.43798,         0.55816,        0.375567,        0.313629
       0.623047,         1.37415,        0.240542,        0.278761,        0.392618,          0.9695,         1.43988,        0.558986,        0.376134,        0.314106
       0.624023,         1.37404,        0.240058,        0.278182,        0.391762,        0.967354,         1.44177,        0.559811,          0.3767,        0.314582
          0.625,         1.37394,        0.239574,        0.277603,        0.390906,        0.965207,         1.44366,        0.560636,        0.377267,        0.315059
       0.625977,         1.37383,         0.23909,        0.277024,        0.390049,        0.963058,         1.44556,        0.561461,        0.377834,        0.315535
       0.626953,         1.37373,        0.238606,        0.276445,        0.389192,        0.960908,         1.44745,        0.562285,          0.3784,        0.316011
        0.62793,         1.37362,        0.238121,        0.275866,        0.388336,        0.958757,         1.44934,         0.56311,        0.378967,        0.316488
       0.628906,         1.37351,        0.237637,        0.275287,        0.387479,        0.956605,         1.45123,        0.563934,        0.379533,        0.316964
       0.629883,          1.3734,        0.237153,        0.274708,        0.386621,        0.954452,         1.45312,        0.564759,          0.3801,         0.31744
       0.630859,         1.37329,        0.236668,        0.274129,        0.385764,        0.952298,         1.45501,        0.565583,        0.380666,        0.317916
       0.631836,         1.37318,        0.236184,        0.273549,        0.384906,        0.950142,         1.45689,        0.566407,        0.381232,        0.318392
       0.632812,         1.37306,        0.235699,         0.27297,        0.384049,        0.947986,         1.45878,         0.56723,        0.381798,        0.318868
       0.633789,         1.37295,        0.235215,         0.27239,        0.383191,        0.945828,         1.46066,        0.568054,        0.382364,        0.319344
       0.634766,         1.37283,         0.23473,        0.271811,        0.382333,        0.943669,         1.46255,        0.568878,         0.38293,         0.31982
       0.635742,         1.37272,        0.234246,        0.271231,        0.381475,        0.941509,         1.46443,        0.569701,        0.383496,        0.320296
       0.636719,          1.3726,        0.233761,        0.270652,        0.380617,        0.939348,         1.46631,        0.570524,        0.384062,        0.320772
       0.637695,         1.37249,        0.233276,        0.270072,        0.379758,        0.937185,         1.46819,        0.571347,        0.384628,        0.321248
       0.638672,         1.37237,        0.232792,        0.269492,        0.378899,        0.935022,         1.47007,         0.57217,        0.385194,        0.321724
       0.639648,         1.37225,        0.232307,        0.268912,        0.378041,        0.932857,         1.47195,        0.572993,        0.385759,          0.3222
       0.640625,         1.37213,        0.231822,        0.268332,        0.377182,        0.930691,         1.47383,        0.573815,        0.386325,        0.322675
       0.641602,         1.37201,        0.231337,        0.267752,        0.376323,        0.928524,          1.4757,        0.574638,         0.38689,        0.323151
       0.642578,         1.37189,        0.230852,        0.267172,        0.375463,        0.926356,         1.47758,         0.57546,        0.387456,        0.323626
       0.643555,         1.37176,        0.230367,        0.266592,        0.374604,        0.924187,         1.47945,        0.576282,        0.388021,        0.324102
       0.644531,         1.37164,        0.229882,        0.266011,        0.373744,        0.922017,         1.48133,        0.577104,        0.388586,        0.324578
       0.645508,         1.37151,        0.229397,        0.265431,        0.372885,        0.919845,          1.4832,        0.577926,        0.389152,        0.325053
       0.646484,         1.37139,        0.228912,        0.264851,        0.372025,        0.917672,         1.48507,        0.578747,        0.389717,        0.325528
       0.647461,         1.37126,        0.228426,         0.26427,        0.371165,        0.915498,         1.48694,        0.579569,        0.390282,        0.326004
       0.648438,         1.37113,        0.227941,         0.26369,        0.370304,        0.913323,         1.48881,         0.58039,        0.390847,        0.326479
       0.649414,         1.37101,        0.227456,        0.263109,        0.369444,        0.911147,         1.49068,        0.581211,        0.391412,        0.326954
       0.650391,         1.37088,         0.22697,        0.262528,        0.368583,         0.90897,         1.49255,        0.582032,        0.391977,        0.327429
       0.651367,         1.37075,        0.226485,        0.261948,        0.367723,        0.906791,         1.49441,        0.582853,        0.392542,        0.327905
       0.652344,         1.37062,           0.226,        0.261367,        0.366862,        0.904611,         1.49628,        0.583674,        0.393106,         0.32838
        0.65332,         1.37048,        0.225514,        0.260786,        0.366001,         0.90243,         1.49815,        0.584495,        0.393671,        0.328855
       0.654297,         1.37035,        0.225028,        0.260205,         0.36514,        0.900248,         1.50001,        0.585315,        0.394236,         0.32933
       0.655273,         1.37022,        0.224543,        0.259624,        0.364278,        0.898065,         1.50187,        0.586135,          0.3948,        0.329805
        0.65625,         1.37008,        0.224057,        0.259043,        0.363417,        0.895881,         1.50373,        0.586955,        0.395365,         0.33028
       0.657227,         1.36995,        0.223572,        0.258462,        0.362555,        0.893695,         1.50559,        0.587775,        0.395929,        0.330754
       0.658203,         1.36981,        0.223086,         0.25788,        0.361693,        0.891509,         1.50745,        0.588595,        0.396493,        0.331229
        0.65918,         1.36967,          0.2226,        0.257299,        0.360831,        0.889321,         1.50931,        0.589415,        0.397058,        0.331704
       0.660156,         1.36953,        0.222114,        0.256718,        0.359969,        0.887132,         1.51117,        0.590234,        0.397622,        0.332179
       0.661133,         1.36939,        0.221628,        0.256136,        0.359107,        0.884942,         1.51303,        0.591054,        0.398186,        0.332653
       0.662109,         1.36925,        0.221142,        0.255555,        0.358244,         0.88275,         1.51488,        0.591873,         0.39875,        0.333128
       0.663086,         1.36911,        0.220656,        0.254973,        0.357382,        0.880558,         1.51674,        0.592692,        0.399314,        0.333603
       0.664062,         1.36897,         0.22017,        0.254391,        0.356519,        0.878364,         1.51859,        0.593511,        0.399878,        0.334077
       0.665039,         1.36883,        0.219684,         0.25381,        0.355656,        0.876169,         1.52044,         0.59433,        0.400442,        0.334552
       0.666016,         1.36868,        0.219198,        0.253228,        0.354793,        0.873973,          1.5223,        0.595148,        0.401006,        0.335026
       0.666992,         1.36854,        0.218712,        0.252646,         0.35393,        0.871776,         1.52415,        0.595967,        0.401569,          0.3355
       0.667969,         1.36839,        0.218225,        0.252064,        0.353066,        0.869578,           1.526,        0.596785,        0.402133,        0.335975
       0.668945,         1.36825,        0.217739,        0.251482,        0.352203,        0.867378,         1.52785,        0.597603,        0.402697,        0.336449
       0.669922,          1.3681,        0.217253,          0.2509,        0.351339,        0.865178,         1.52969,        0.598421,         0.40326,        0.336923
       0.670898,         1.36795,        0.216766,        0.250317,        0.350475,        0.862976,         1.53154,        0.599239,        0.403824,        0.337397
       0.671875,          1.3678,         0.21628,        0.249735,        0.349611,        0.860773,         1.53339,        0.600057,        0.404387,        0.337872
       0.672852,         1.36765,        0.215793,        0.249153,        0.348747,        0.858568,         1.53523,        0.600874,         0.40495,        0.338346
       0.673828,          1.3675,        0.215307,         0.24857,        0.347882,        0.856363,         1.53708,        0.601692,        0.405513,         0.33882
       0.674805,         1.36735,         0.21482,        0.247988,        0.347018,        0.854156,         1.53892,        0.602509,        0.406077,        0.339294
       0.675781,         1.36719,        0.214334,        0.247405,        0.346153,        0.851949,         1.54076,        0.603326,         0.40664,        0.339768
       0.676758,         1.36704,        0.213847,        0.246823,        0.345288,         0.84974,          1.5426,        0.604143,        0.407203,        0.340242
       0.677734,         1.36688,         0.21336,         0.24624,        0.344423,         0.84753,         1.54444,         0.60496,        0.407766,        0.340715
       0.678711,         1.36673,        0.212873,        0.245657,        0.343558,        0.845318,         1.54628,        0.605776,        0.408329,        0.341189
       0.679688,         1.36657,        0.212386,        0.245075,        0.342693,        0.843106,         1.54812,        0.606593,        0.408891,        0.341663
       0.680664,         1.36641,          0.2119,        0.244492,        0.341827,        0.840892,         1.54996,        0.607409,        0.409454,        0.342137
       0.681641,         1.36625,        0.211413,        0.243909,        0.340961,        0.838678,         1.55179,        0.608225,        0.410017,         0.34261
       0.682617,         1.36609,        0.210926,        0.243326,        0.340096,        0.836462,         1.55363,        0.609041,        0.410579,        0.343084
       0.683594,         1.36593,        0.210439,        0.242743,         0.33923,        0.834244,         1.55546,        0.609857,        0.411142,        0.343557
        0.68457,         1.36577,        0.209951,        0.242159,        0.338363,        0.832026,         1.55729,        0.610673,        0.411704,        0.344031
       0.685547,         1.36561,        0.209464,        0.241576,        0.337497,        0.829807,         1.55913,        0.611488,        0.412267,        0.344504
       0.686523,         1.36545,        0.208977,        0.240993,        0.336631,        0.827586,         1.56096,        0.612304,        0.412829,        0.344978
         0.6875,         1.36528,         0.20849,        0.240409,        0.335764,        0.825364,         1.56279,        0.613119,        0.413391,        0.345451
       0.688477,         1.36512,        0.208003,        0.239826,        0.334897,        0.823141,         1.56462,        0.613934,        0.413954,        0.345925
       0.689453,         1.36495,        0.207515,        0.239242,         0.33403,        0.820917,         1.56645,        0.614749,        0.414516,        0.346398
        0.69043,         1.36478,        0.207028,        0.238659,        0.333163,        0.818691,         1.56827,        0.615564,        0.415078,        0.346871
       0.691406,         1.36462,         0.20654,        0.238075,        0.332296,        0.816465,          1.5701,        0.616379,         0.41564,        0.347344
       0.692383,         1.36445,        0.206053,        0.237491,        0.331428,        0.814237,         1.57192,        0.617193,        0.416202,        0.347817
       0.693359,         1.36428,        0.205565,        0.236907,        0.330561,        0.812008,         1.57375,        0.618007,        0.416764,         0.34829
       0.694336,         1.36411,        0.205078,        0.236324,        0.329693,        0.809778,         1.57557,        0.618822,        0.417325,        0.348763
       0.695312,         1.36394,         0.20459,         0.23574,        0.328825,        0.807546,          1.5774,        0.619636,        0.417887,        0.349236
       0.696289,         1.36376,        0.204102,        0.235156,        0.327957,        0.805314,         1.57922,         0.62045,        0.418449,        0.349709
       0.697266,         1.36359,        0.203615,        0.234571,        0.327089,         0.80308,         1.58104,        0.621263,         0.41901,        0.350182
       0.698242,         1.36341,        0.203127,        0.233987,         0.32622,        0.800845,         1.58286,        0.622077,        0.419572,        0.350655
       0.699219,         1.36324,        0.202639,        0.233403,        0.325352,        0.798609,         1.58468,         0.62289,        0.420133,        0.351128
       0.700195,         1.36306,        0.202151,        0.232819,        0.324483,        0.796372,         1.58649,        0.623704,        0.420695,        0.351601
       0.701172,         1.36289,        0.201663,        0.232234,        0.323614,        0.794133,         1.58831,        0.624517,        0.421256,        0.352073
       0.702148,         1.36271,        0.201175,         0.23165,        0.322745,        0.791893,         1.59013,         0.62533,        0.421817,        0.352546
       0.703125,         1.36253,        0.200687,        0.231065,        0.321876,        0.789652,         1.59194,        0.626143,        0.422378,        0.353019
       0.704102,         1.36235,        0.200199,        0.230481,        0.321006,         0.78741,         1.59375,        0.626955,        0.422939,        0.353491
       0.705078,         1.36217,        0.199711,        0.229896,        0.320137,        0.785167,         1.59557,        0.627768,          0.4235,        0.353964
       0.706055,         1.36199,        0.199223,        0.229311,        0.319267,        0.782923,         1.59738,         0.62858,        0.424061,        0.354436
       0.707031,          1.3618,        0.198735,        0.228726,        0.318397,        0.780677,         1.59919,        0.629392,        0.424622,        0.354908
       0.708008,         1.36162,        0.198246,        0.228141,        0.317527,         0.77843,           1.601,        0.630205,        0.425183,        0.355381
       0.708984,         1.36144,        0.197758,        0.227556,        0.316657,        0.776182,         1.60281,        0.631016,        0.425744,        0.355853
       0.709961,         1.36125,         0.19727,        0.226971,        0.315787,        0.773933,         1.60462,        0.631828,        0.426305,        0.356325
       0.710938,         1.36106,        0.196781,        0.226386,        0.314916,        0.771682,         1.60642,         0.63264,        0.426865,        0.356798
       0.711914,         1.36088,        0.196293,        0.225801,        0.314045,        0.769431,         1.60823,        0.633451,        0.427426,         0.35727
       0.712891,         1.36069,        0.195804,        0.225216,        0.313175,        0.767178,         1.61003,        0.634263,        0.427986,        0.357742
       0.713867,          1.3605,        0.195316,        0.224631,        0.312304,        0.764924,         1.61184,        0.635074,        0.428547,        0.358214
       0.714844,         1.36031,        0.194827,        0.224045,        0.311432,        0.762669,         1.61364,        0.635885,        0.429107,        0.358686
        0.71582,         1.36012,        0.194338,         0.22346,        0.310561,        0.760412,         1.61544,        0.636696,        0.429667,        0.359158
       0.716797,         1.35993,        0.193849,        0.222874,         0.30969,        0.758154,         1.61725,        0.637506,        0.430227,         0.35963
       0.717773,         1.35973,        0.193361,        0.222288,        0.308818,        0.755896,         1.61905,        0.638317,        0.430788,        0.360102
        0.71875,         1.35954,        0.192872,        0.221703,        0.307946,        0.753635,         1.62084,        0.639127,        0.431348,        0.360574
       0.719727,         1.35934,        0.192383,        0.221117,        0.307074,        0.751374,         1.62264,        0.639938,        0.431908,        0.361045
       0.720703,         1.35915,        0.191894,        0.220531,        0.306202,        0.749112,         1.62444,        0.640748,        0.432468,        0.361517
        0.72168,         1.35895,        0.191405,        0.219945,         0.30533,        0.746848,         1.62624,        0.641558,        0.433027,        0.361989
       0.722656,         1.35876,        0.190916,        0.219359,        0.304457,        0.744583,         1.62803,        0.642368,        0.433587,         0.36246
       0.723633,         1.35856,        0.190427,        0.218773,        0.303585,        0.742317,         1.62983,        0.643177,        0.434147,        0.362932
       0.724609,         1.35836,        0.189938,        0.218187,        0.302712,         0.74005,         1.63162,        0.643987,        0.434707,        0.363404
       0.725586,         1.35816,        0.189449,        0.217601,        0.301839,        0.737781,         1.63341,        0.644796,        0.435266,        0.363875
       0.726562,         1.35796,        0.188959,        0.217015,        0.300966,        0.735512,         1.63521,        0.645605,        0.435826,        0.364346
       0.727539,         1.35775,         0.18847,        0.216428,        0.300092,        0.733241,           1.637,        0.646415,        0.436385,        0.364818
       0.728516,         1.35755,        0.187981,        0.215842,        0.299219,        0.730969,         1.63879,        0.647223,        0.436944,        0.365289
       0.729492,         1.35735,        0.187491,        0.215255,        0.298345,        0.728695,         1.64057,        0.648032,        0.437504,         0.36576
       0.730469,         1.35714,        0.187002,        0.214669,        0.297472,        0.726421,         1.64236,        0.648841,        0.438063,        0.366232
       0.731445,         1.35694,        0.186512,        0.214082,        0.296598,        0.724145,         1.64415,        0.649649,        0.438622,        0.366703
       0.732422,         1.35673,        0.186023,        0.213496,        0.295724,        0.721868,         1.64594,        0.650458,        0.439181,        0.367174
       0.733398,         1.35652,        0.185533,        0.212909,        0.294849,         0.71959,         1.64772,        0.651266,         0.43974,        0.367645
       0.734375,         1.35631,        0.185044,        0.212322,        0.293975,         0.71731,          1.6495,        0.652074,        0.440299,        0.368116
       0.735352,          1.3561,        0.184554,        0.211735,          0.2931,         0.71503,         1.65129,        0.652882,        0.440858,        0.368587
       0.736328,         1.35589,        0.184064,        0.211148,        0.292226,        0.712748,         1.65307,        0.653689,        0.441417,        0.369058
       0.737305,         1.35568,        0.183575,        0.210561,        0.291351,        0.710465,         1.65485,        0.654497,        0.441976,        0.369529
       0.738281,         1.35547,        0.183085,        0.209974,        0.290476,        0.708181,         1.65663,        0.655304,        0.442534,            0.37
       0.739258,         1.35526,        0.182595,        0.209387,        0.289601,        0.705895,         1.65841,        0.656112,        0.443093,        0.370471
       0.740234,         1.35504,        0.182105,        0.208799,        0.288725,        0.703608,         1.66019,        0.656919,        0.443652,        0.370942
       0.741211,         1.35483,        0.181615,        0.208212,         0.28785,        0.701321,         1.66197,        0.657726,         0.44421,        0.371412
       0.742188,         1.35461,        0.181125,        0.207625,        0.286974,        0.699031,         1.66374,        0.658533,        0.444769,        0.371883
       0.743164,         1.35439,        0.180635,        0.207037,        0.286098,        0.696741,         1.66552,        0.659339,        0.445327,        0.372354
       0.744141,         1.35418,        0.180145,         0.20645,        0.285222,         0.69445,         1.66729,        0.660146,        0.445885,        0.372824
       0.745117,         1.35396,        0.179655,        0.205862,        0.284346,        0.692157,         1.66907,        0.660952,        0.446443,        0.373295
       0.746094,         1.35374,        0.179164,        0.205274,        0.283469,        0.689863,         1.67084,        0.661758,        0.447002,        0.373765
        0.74707,         1.35352,        0.178674,        0.204686,        0.282593,        0.687568,         1.67261,        0.662564,         0.44756,        0.374236
       0.748047,          1.3533,        0.178184,        0.204099,        0.281716,        0.685271,         1.67438,         0.66337,        0.448118,        0.374706
       0.749023,         1.35307,        0.177693,        0.203511,        0.280839,        0.682973,         1.67615,        0.664176,        0.448676,        0.375176
           0.75,         1.35285,        0.177203,        0.202923,        0.279962,        0.680675,         1.67792,        0.664982,        0.449233,        0.375647
       0.750977,         1.35263,        0.176712,        0.202335,        0.279085,        0.678374,         1.67969,        0.665787,        0.449791,        0.376117
       0.751953,          1.3524,        0.176222,        0.201746,        0.278208,        0.676073,         1.68146,        0.666593,        0.450349,        0.376587
        0.75293,         1.35218,        0.175731,        0.201158,         0.27733,        0.673771,         1.68322,        0.667398,        0.450907,        0.377057
       0.753906,         1.35195,        0.175241,         0.20057,        0.276453,        0.671467,         1.68499,        0.668203,        0.451464,        0.377527
       0.754883,         1.35172,         0.17475,        0.199982,        0.275575,        0.669162,         1.68675,        0.669008,        0.452022,        0.377998
       0.755859,         1.35149,        0.174259,        0.199393,        0.274697,        0.666855,         1.68852,        0.669812,        0.452579,        0.378468
       0.756836,         1.35126,        0.173768,        0.198805,        0.273819,        0.664548,         1.69028,        0.670617,        0.453137,        0.378937
       0.757812,         1.35103,        0.173278,        0.198216,         0.27294,        0.662239,         1.69204,        0.671421,        0.453694,        0.379407
       0.758789,          1.3508,        0.172787,        0.197627,        0.272062,        0.659929,          1.6938,        0.672226,        0.454251,        0.379877
       0.759766,         1.35057,        0.172296,        0.197039,        0.271183,        0.657618,         1.69556,         0.67303,        0.454808,        0.380347
       0.760742,         1.35033,        0.171805,         0.19645,        0.270304,        0.655306,         1.69732,        0.673834,        0.455366,        0.380817
       0.761719,          1.3501,        0.171314,        0.195861,        0.269426,        0.652992,         1.69908,        0.674638,        0.455923,        0.381287
       0.762695,         1.34986,        0.170823,        0.195272,        0.268546,        0.650677,         1.70083,        0.675441,         0.45648,        0.381756
       0.763672,         1.34963,        0.170332,        0.194683,        0.267667,        0.648361,         1.70259,        0.676245,        0.457036,        0.382226
       0.764648,         1.34939,         0.16984,        0.194094,        0.266788,        0.646044,         1.70434,        0.677048,        0.457593,        0.382695
       0.765625,         1.34915,        0.169349,        0.193505,        0.265908,        0.643725,          1.7061,        0.677851,         0.45815,        0.383165
       0.766602,         1.34891,        0.168858,        0.192916,        0.265028,        0.641405,         1.70785,        0.678654,        0.458707,        0.383634
       0.767578,         1.34867,        0.168367,        0.192326,        0.264148,        0.639084,          1.7096,        0.679457,        0.459263,        0.384104
       0.768555,         1.34843,        0.167875,        0.191737,        0.263268,        0.636762,         1.71135,         0.68026,         0.45982,        0.384573
       0.769531,         1.34819,        0.167384,        0.191148,        0.262388,        0.634439,          1.7131,        0.681063,        0.460377,        0.385043
       0.770508,         1.34795,        0.166892,        0.190558,        0.261507,        0.632114,         1.71485,        0.681865,        0.460933,        0.385512
       0.771484,          1.3477,        0.166401,        0.189968,        0.260627,        0.629788,          1.7166,        0.682668,        0.461489,        0.385981
       0.772461,         1.34746,        0.165909,        0.189379,        0.259746,        0.627461,         1.71835,         0.68347,        0.462046,         0.38645
       0.773438,         1.34721,        0.165418,        0.188789,        0.258865,        0.625132,         1.72009,        0.684272,        0.462602,         0.38692
       0.774414,         1.34697,        0.164926,        0.188199,        0.257984,        0.622803,         1.72184,        0.685074,        0.463158,        0.387389
       0.775391,         1.34672,        0.164434,        0.187609,        0.257103,        0.620472,         1.72359,        0.685875,        0.463714,        0.387858
       0.776367,         1.34647,        0.163942,        0.187019,        0.256221,        0.618139,         1.72533,        0.686677,         0.46427,        0.388327
       0.777344,         1.34622,        0.163451,        0.186429,         0.25534,        0.615806,         1.72707,        0.687478,        0.464826,        0.388796
        0.77832,         1.34597,        0.162959,        0.185839,        0.254458,        0.613471,         1.72881,         0.68828,        0.465382,        0.389265
       0.779297,         1.34572,        0.162467,        0.185249,        0.253576,        0.611136,         1.73055,        0.689081,        0.465938,        0.389733
       0.780273,         1.34547,        0.161975,        0.184659,        0.252694,        0.608798,         1.73229,        0.689882,        0.466494,        0.390202
        0.78125,         1.34522,        0.161483,        0.184069,        0.251812,         0.60646,         1.73403,        0.690683,        0.467049,        0.390671
       0.782227,         1.34496,        0.160991,        0.183478,        0.250929,         0.60412,         1.73577,        0.691483,        0.467605,         0.39114
       0.783203,         1.34471,        0.160499,        0.182888,        0.250047,        0.601779,         1.73751,        0.692284,         0.46816,        0.391608
        0.78418,         1.34445,        0.160006,        0.182297,        0.249164,        0.599437,         1.73925,        0.693084,        0.468716,        0.392077
       0.785156,         1.34419,        0.159514,        0.181707,        0.248281,        0.597094,         1.74098,        0.693885,        0.469271,        0.392546
       0.786133,         1.34394,        0.159022,        0.181116,        0.247398,        0.594749,         1.74271,        0.694685,        0.469827,        0.393014
       0.787109,         1.34368,         0.15853,        0.180525,        0.246515,        0.592403,         1.74445,        0.695485,        0.470382,        0.393483
       0.788086,         1.34342,        0.158037,        0.179935,        0.245631,        0.590056,         1.74618,        0.696284,        0.470937,        0.393951
       0.789062,         1.34316,        0.157545,        0.179344,        0.244748,        0.587708,         1.74791,        0.697084,        0.471492,        0.394419
       0.790039,          1.3429,        0.157052,        0.178753,        0.243864,        0.585358,         1.74964,        0.697884,        0.472047,        0.394888
       0.791016,         1.34264,         0.15656,        0.178162,         0.24298,        0.583007,         1.75137,        0.698683,        0.472602,        0.395356
       0.791992,         1.34237,        0.156067,        0.177571,        0.242096,        0.580655,          1.7531,        0.699482,        0.473157,        0.395824
       0.792969,         1.34211,        0.155575,        0.176979,        0.241212,        0.578302,         1.75483,        0.700281,        0.473712,        0.396292
       0.793945,         1.34184,        0.155082,        0.176388,        0.240328,        0.575947,         1.75656,         0.70108,        0.474267,        0.396761
       0.794922,         1.34158,        0.154589,        0.175797,        0.239443,        0.573591,         1.75828,        0.701879,        0.474822,        0.397229
       0.795898,         1.34131,        0.154096,        0.175205,        0.238558,        0.571234,         1.76001,        0.702678,        0.475376,        0.397697
       0.796875,         1.34104,        0.153604,        0.174614,        0.237674,        0.568876,         1.76173,        0.703476,        0.475931,        0.398165
       0.797852,         1.34077,        0.153111,        0.174022,        0.236789,        0.566516,         1.76346,        0.704274,        0.476486,        0.398633
       0.798828,          1.3405,        0.152618,        0.173431,        0.235903,        0.564155,         1.76518,        0.705073,         0.47704,        0.399101
       0.799805,         1.34023,        0.152125,        0.172839,        0.235018,        0.561793,          1.7669,        0.705871,        0.477594,        0.399569
       0.800781,         1.33996,        0.151632,        0.172247,        0.234132,         0.55943,         1.76862,        0.706668,        0.478149,        0.400036
       0.801758,         1.33969,        0.151139,        0.171656,        0.233247,        0.557065,         1.77034,        0.707466,        0.478703,        0.400504
       0.802734,         1.33942,        0.150646,        0.171064,        0.232361,        0.554699,         1.77206,        0.708264,        0.479257,        0.400972
       0.803711,         1.33914,        0.150152,        0.170472,        0.231475,        0.552332,         1.77378,        0.709061,        0.479811,        0.401439
       0.804688,         1.33887,        0.149659,         0.16988,        0.230589,        0.549963,         1.77549,        0.709858,        0.480365,        0.401907
       0.805664,         1.33859,        0.149166,        0.169287,        0.229702,        0.547594,         1.77721,        0.710656,        0.480919,        0.402375
       0.806641,         1.33831,        0.148673,        0.168695,        0.228816,        0.545223,         1.77893,        0.711453,        0.481473,        0.402842
       0.807617,         1.33804,        0.148179,        0.168103,        0.227929,         0.54285,         1.78064,        0.712249,        0.482027,         0.40331
       0.808594,         1.33776,        0.147686,        0.167511,        0.227042,        0.540477,         1.78235,        0.713046,        0.482581,        0.403777
        0.80957,         1.33748,        0.147192,        0.166918,        0.226155,        0.538102,         1.78407,        0.713843,        0.483135,        0.404245
       0.810547,          1.3372,        0.146699,        0.166326,        0.225268,        0.535726,         1.78578,        0.714639,        0.483688,        0.404712
       0.811523,         1.33691,        0.146205,        0.165733,        0.224381,        0.533349,         1.78749,        0.715435,        0.484242,        0.405179
         0.8125,         1.33663,        0.145712,        0.165141,        0.223493,         0.53097,          1.7892,        0.716231,        0.484795,        0.405646
       0.813477,         1.33635,        0.145218,        0.164548,        0.222606,         0.52859,         1.79091,        0.717027,        0.485349,        0.406114
       0.814453,         1.33606,        0.144724,        0.163955,        0.221718,        0.526209,         1.79261,        0.717823,        0.485902,        0.406581
        0.81543,         1.33578,         0.14423,        0.163362,         0.22083,        0.523827,         1.79432,        0.718619,        0.486456,        0.407048
       0.816406,         1.33549,        0.143737,        0.162769,        0.219942,        0.521443,         1.79603,        0.719414,        0.487009,        0.407515
       0.817383,          1.3352,        0.143243,        0.162176,        0.219053,        0.519058,         1.79773,         0.72021,        0.487562,        0.407982
       0.818359,         1.33492,        0.142749,        0.161583,        0.218165,        0.516672,         1.79944,        0.721005,        0.488115,        0.408449
       0.819336,         1.33463,        0.142255,         0.16099,        0.217276,        0.514285,         1.80114,          0.7218,        0.488668,        0.408916
       0.820312,         1.33434,        0.141761,        0.160397,        0.216387,        0.511896,         1.80284,        0.722595,        0.489221,        0.409383
       0.821289,         1.33405,        0.141267,        0.159804,        0.215498,        0.509506,         1.80454,         0.72339,        0.489774,        0.409849
       0.822266,         1.33375,        0.140773,         0.15921,        0.214609,        0.507115,         1.80624,        0.724184,        0.490327,        0.410316
       0.823242,         1.33346,        0.140278,        0.158617,         0.21372,        0.504722,         1.80794,        0.724979,         0.49088,        0.410783
       0.824219,         1.33317,        0.139784,        0.158023,         0.21283,        0.502328,         1.80964,        0.725773,        0.491432,         0.41125
       0.825195,         1.33287,         0.13929,         0.15743,        0.211941,        0.499933,         1.81134,        0.726567,        0.491985,        0.411716
       0.826172,         1.33258,        0.138795,        0.156836,        0.211051,        0.497537,         1.81304,        0.727361,        0.492537,        0.412183
       0.827148,         1.33228,        0.138301,        0.156243,        0.210161,        0.495139,         1.81473,        0.728155,         0.49309,        0.412649
       0.828125,         1.33198,        0.137807,        0.155649,        0.209271,         0.49274,         1.81643,        0.728949,        0.493642,        0.413116
       0.829102,         1.33168,        0.137312,        0.155055,         0.20838,         0.49034,         1.81812,        0.729742,        0.494195,        0.413582
       0.830078,         1.33139,        0.136818,        0.154461,         0.20749,        0.487939,         1.81982,        0.730536,        0.494747,        0.414049
       0.831055,         1.33109,        0.136323,        0.153867,        0.206599,        0.485536,         1.82151,        0.731329,        0.495299,        0.414515
       0.832031,         1.33078,        0.135828,        0.153273,        0.205708,        0.483132,          1.8232,        0.732122,        0.495851,        0.414981
       0.833008,         1.33048,        0.135334,        0.152679,        0.204818,        0.480727,         1.82489,        0.732915,        0.496403,        0.415448
       0.833984,         1.33018,        0.134839,        0.152084,        0.203926,         0.47832,         1.82658,        0.733708,        0.496955,        0.415914
       0.834961,         1.32987,        0.134344,         0.15149,        0.203035,        0.475912,         1.82827,        0.734501,        0.497507,         0.41638
       0.835938,         1.32957,        0.133849,        0.150896,        0.202144,        0.473503,         1.82996,        0.735293,        0.498059,        0.416846
       0.836914,         1.32926,        0.133355,        0.150301,        0.201252,        0.471093,         1.83165,        0.736086,        0.498611,        0.417312
       0.837891,         1.32896,         0.13286,        0.149707,         0.20036,        0.468681,         1.83333,        0.736878,        0.499163,        0.417778
       0.838867,         1.32865,        0.132365,        0.149112,        0.199468,        0.466268,         1.83502,         0.73767,        0.499715,        0.418244
       0.839844,         1.32834,         0.13187,        0.148518,        0.198576,        0.463853,          1.8367,        0.738462,        0.500266,         0.41871
        0.84082,         1.32803,        0.131374,        0.147923,        0.197684,        0.461438,         1.83838,        0.739254,        0.500818,        0.419176
       0.841797,         1.32772,        0.130879,        0.147328,        0.196791,        0.459021,         1.84007,        0.740046,        0.501369,        0.419642
       0.842773,         1.32741,        0.130384,        0.146733,        0.195899,        0.456603,         1.84175,        0.740837,        0.501921,        0.420107
        0.84375,          1.3271,        0.129889,        0.146138,        0.195006,        0.454183,         1.84343,        0.741628,        0.502472,        0.420573
       0.844727,         1.32678,        0.129394,        0.145543,        0.194113,        0.451763,         1.84511,         0.74242,        0.503023,        0.421039
       0.845703,         1.32647,        0.128898,        0.144948,         0.19322,        0.449341,         1.84679,        0.743211,        0.503574,        0.421504
        0.84668,         1.32615,        0.128403,        0.144353,        0.192326,        0.446917,         1.84847,        0.744002,        0.504126,         0.42197
       0.847656,         1.32584,        0.127907,        0.143758,        0.191433,        0.444493,         1.85014,        0.744793,        0.504677,        0.422436
       0.848633,         1.32552,        0.127412,        0.143162,        0.190539,        0.442067,         1.85182,        0.745583,        0.505228,        0.422901
       0.849609,          1.3252,        0.126916,        0.142567,        0.189646,         0.43964,          1.8535,        0.746374,        0.505779,        0.423367
       0.850586,         1.32488,        0.126421,        0.141971,        0.188752,        0.437211,         1.85517,        0.747164,         0.50633,        0.423832
       0.851562,         1.32456,        0.125925,        0.141376,        0.187858,        0.434781,         1.85684,        0.747954,         0.50688,        0.424297
       0.852539,         1.32424,        0.125429,         0.14078,        0.186963,         0.43235,         1.85852,        0.748744,        0.507431,        0.424763
       0.853516,         1.32392,        0.124934,        0.140185,        0.186069,        0.429918,         1.86019,        0.749534,        0.507982,        0.425228
       0.854492,          1.3236,        0.124438,        0.139589,        0.185174,        0.427484,         1.86186,        0.750324,        0.508532,        0.425693
       0.855469,         1.32328,        0.123942,        0.138993,        0.184279,        0.425049,         1.86353,        0.751114,        0.509083,        0.426158
       0.856445,         1.32295,        0.123446,        0.138397,        0.183384,        0.422613,          1.8652,        0.751903,        0.509633,        0.426623
       0.857422,         1.32263,         0.12295,        0.137801,        0.182489,        0.420176,         1.86687,        0.752692,        0.510184,        0.427088
       0.858398,          1.3223,        0.122454,        0.137205,        0.181594,        0.417737,         1.86854,        0.753482,        0.510734,        0.427553
       0.859375,         1.32197,        0.121958,        0.136609,        0.180699,        0.415297,          1.8702,        0.754271,        0.511284,        0.428018
       0.860352,         1.32164,        0.121462,        0.136013,        0.179803,        0.412855,         1.87187,        0.755059,        0.511835,        0.428483
       0.861328,         1.32131,        0.120966,        0.135417,        0.178907,        0.410413,         1.87353,        0.755848,        0.512385,        0.428948
       0.862305,         1.32098,         0.12047,         0.13482,        0.178011,        0.407969,          1.8752,        0.756637,        0.512935,        0.429413
       0.863281,         1.32065,        0.119974,        0.134224,        0.177115,        0.405523,         1.87686,        0.757425,        0.513485,        0.429878
       0.864258,         1.32032,        0.119477,        0.133627,        0.176219,        0.403077,         1.87852,        0.758213,        0.514035,        0.430342
       0.865234,         1.31999,        0.118981,        0.133031,        0.175322,        0.400629,         1.88018,        0.759002,        0.514584,        0.430807
       0.866211,         1.31965,        0.118484,        0.132434,        0.174426,        0.398179,         1.88184,         0.75979,        0.515134,        0.431272
       0.867188,         1.31932,        0.117988,        0.131837,        0.173529,        0.395729,          1.8835,        0.760577,        0.515684,        0.431736
       0.868164,         1.31898,        0.117492,        0.131241,        0.172632,        0.393277,         1.88516,        0.761365,        0.516234,        0.432201
       0.869141,         1.31865,        0.116995,        0.130644,        0.171735,        0.390824,         1.88682,        0.762153,        0.516783,        0.432665
       0.870117,         1.31831,        0.116498,        0.130047,        0.170838,        0.388369,         1.88848,         0.76294,        0.517333,         0.43313
       0.871094,         1.31797,        0.116002,         0.12945,         0.16994,        0.385914,         1.89013,        0.763727,        0.517882,        0.433594
        0.87207,         1.31763,        0.115505,        0.128853,        0.169042,        0.383456,         1.89179,        0.764515,        0.518432,        0.434059
       0.873047,         1.31729,        0.115008,        0.128256,        0.168145,        0.380998,         1.89344,        0.765302,        0.518981,        0.434523
       0.874023,         1.31695,        0.114511,        0.127658,        0.167247,        0.378538,         1.89509,        0.766088,         0.51953,        0.434987
          0.875,         1.31661,        0.114015,        0.127061,        0.166349,        0.376077,         1.89675,        0.766875,        0.520079,        0.435451
       0.875977,         1.31626,        0.113518,        0.126464,         0.16545,        0.373615,          1.8984,        0.767662,        0.520629,        0.435916
       0.876953,         1.31592,        0.113021,        0.125866,        0.164552,        0.371151,         1.90005,        0.768448,        0.521178,         0.43638
        0.87793,         1.31558,        0.112524,        0.125269,        0.163653,        0.368686,          1.9017,        0.769234,        0.521727,        0.436844
       0.878906,         1.31523,        0.112027,        0.124671,        0.162754,         0.36622,         1.90335,         0.77002,        0.522275,        0.437308
       0.879883,         1.31488,         0.11153,        0.124074,        0.161855,        0.363753,           1.905,        0.770806,        0.522824,        0.437772
       0.880859,         1.31454,        0.111032,        0.123476,        0.160956,        0.361284,         1.90664,        0.771592,        0.523373,        0.438236
       0.881836,         1.31419,        0.110535,        0.122878,        0.160057,        0.358814,         1.90829,        0.772378,        0.523922,          0.4387
       0.882812,         1.31384,        0.110038,         0.12228,        0.159158,        0.356342,         1.90993,        0.773163,         0.52447,        0.439163
       0.883789,         1.31349,        0.109541,        0.121682,        0.158258,        0.353869,         1.91158,        0.773949,        0.525019,        0.439627
       0.884766,         1.31313,        0.109043,        0.121084,        0.157358,        0.351395,         1.91322,        0.774734,        0.525568,        0.440091
       0.885742,         1.31278,        0.108546,        0.120486,        0.156458,         0.34892,         1.91486,        0.775519,        0.526116,        0.440555
       0.886719,         1.31243,        0.108048,        0.119888,        0.155558,        0.346443,         1.91651,        0.776304,        0.526664,        0.441018
       0.887695,         1.31207,        0.107551,         0.11929,        0.154658,        0.343965,         1.91815,        0.777089,        0.527213,        0.441482
       0.888672,         1.31172,        0.107053,        0.118691,        0.153757,        0.341485,         1.91979,        0.777873,        0.527761,        0.441945
       0.889648,         1.31136,        0.106556,        0.118093,        0.152857,        0.339004,         1.92143,        0.778658,        0.528309,        0.442409
       0.890625,         1.31101,        0.106058,        0.117494,        0.151956,        0.336522,         1.92307,        0.779442,        0.528857,        0.442872
       0.891602,         1.31065,         0.10556,        0.116896,        0.151055,        0.334039,          1.9247,        0.780226,        0.529405,        0.443336
       0.892578,         1.31029,        0.105063,        0.116297,        0.150154,        0.331554,         1.92634,         0.78101,        0.529953,        0.443799
       0.893555,         1.30993,        0.104565,        0.115699,        0.149252,        0.329068,         1.92798,        0.781794,        0.530501,        0.444262
       0.894531,         1.30957,        0.104067,          0.1151,        0.148351,        0.326581,         1.92961,        0.782578,        0.531049,        0.444726
       0.895508,         1.30921,        0.103569,        0.114501,        0.147449,        0.324092,         1.93124,        0.783362,        0.531597,        0.445189
       0.896484,         1.30884,        0.103071,        0.113902,        0.146548,        0.321602,         1.93288,        0.784145,        0.532144,        0.445652
       0.897461,         1.30848,        0.102573,        0.113303,        0.145646,        0.319111,         1.93451,        0.784929,        0.532692,        0.446115
       0.898438,         1.30811,        0.102075,        0.112704,        0.144743,        0.316618,         1.93614,        0.785712,         0.53324,        0.446578
       0.899414,         1.30775,        0.101577,        0.112105,        0.143841,        0.314124,         1.93777,        0.786495,        0.533787,        0.447041
       0.900391,         1.30738,        0.101079,        0.111506,        0.142939,        0.311629,          1.9394,        0.787278,        0.534335,        0.447504
       0.901367,         1.30701,         0.10058,        0.110906,        0.142036,        0.309132,         1.94103,         0.78806,        0.534882,        0.447967
       0.902344,         1.30665,        0.100082,        0.110307,        0.141133,        0.306634,         1.94266,        0.788843,        0.535429,         0.44843
        0.90332,         1.30628,       0.0995839,        0.109708,         0.14023,        0.304135,         1.94429,        0.789625,        0.535977,        0.448893
       0.904297,         1.30591,       0.0990855,        0.109108,        0.139327,        0.301634,         1.94591,        0.790408,        0.536524,        0.449356
       0.905273,         1.30554,       0.0985871,        0.108509,        0.138424,        0.299132,         1.94754,         0.79119,        0.537071,        0.449819
        0.90625,         1.30516,       0.0980886,        0.107909,         0.13752,        0.296629,         1.94916,        0.791972,        0.537618,        0.450281
       0.907227,         1.30479,       0.0975901,        0.107309,        0.136617,        0.294125,         1.95079,        0.792754,        0.538165,        0.450744
       0.908203,         1.30442,       0.0970915,        0.106709,        0.135713,        0.291619,         1.95241,        0.793536,        0.538712,        0.451207
        0.90918,         1.30404,       0.0965929,         0.10611,        0.134809,        0.289111,         1.95403,        0.794317,        0.539259,        0.451669
       0.910156,         1.30367,       0.0960942,         0.10551,        0.133905,        0.286603,         1.95565,        0.795099,        0.539805,        0.452132
       0.911133,         1.30329,       0.0955955,         0.10491,           0.133,        0.284093,         1.95727,         0.79588,        0.540352,        0.452594
       0.912109,         1.30291,       0.0950967,         0.10431,        0.132096,        0.281581,         1.95889,        0.796661,        0.540899,        0.453057
       0.913086,         1.30253,       0.0945979,        0.103709,        0.131191,        0.279069,         1.96051,        0.797442,        0.541445,        0.453519
       0.914062,         1.30215,        0.094099,        0.103109,        0.130286,        0.276555,         1.96213,        0.798223,        0.541992,        0.453981
       0.915039,         1.30177,       0.0936001,        0.102509,        0.129381,        0.274039,         1.96374,        0.799004,        0.542538,        0.454444
       0.916016,         1.30139,       0.0931011,        0.101909,        0.128476,        0.271523,         1.96536,        0.799784,        0.543085,        0.454906
       0.916992,         1.30101,       0.0926021,        0.101308,        0.127571,        0.269005,         1.96697,        0.800565,        0.543631,        0.455368
       0.917969,         1.30062,        0.092103,        0.100708,        0.126665,        0.266485,         1.96859,        0.801345,        0.544177,         0.45583
       0.918945,         1.30024,       0.0916039,        0.100107,         0.12576,        0.263965,          1.9702,        0.802125,        0.544723,        0.456292
       0.919922,         1.29986,       0.0911047,       0.0995063,        0.124854,        0.261443,         1.97181,        0.802905,        0.545269,        0.456754
       0.920898,         1.29947,       0.0906055,       0.0989055,        0.123948,        0.258919,         1.97343,        0.803685,        0.545815,        0.457216
       0.921875,         1.29908,       0.0901062,       0.0983047,        0.123042,        0.256395,         1.97504,        0.804465,        0.546361,        0.457678
       0.922852,         1.29869,       0.0896069,       0.0977038,        0.122135,        0.253869,         1.97665,        0.805244,        0.546907,         0.45814
       0.923828,          1.2983,       0.0891075,       0.0971028,        0.121229,        0.251341,         1.97826,        0.806023,        0.547453,        0.458602
       0.924805,         1.29791,        0.088608,       0.0965018,        0.120322,        0.248812,         1.97986,        0.806803,        0.547999,        0.459064
       0.925781,         1.29752,       0.0881085,       0.0959007,        0.119415,        0.246282,         1.98147,        0.807582,        0.548545,        0.459526
       0.926758,         1.29713,        0.087609,       0.0952995,        0.118508,        0.243751,         1.98308,        0.808361,         0.54909,        0.459987
       0.927734,         1.29674,       0.0871094,       0.0946982,        0.117601,        0.241218,         1.98468,         0.80914,        0.549636,        0.460449
       0.928711,         1.29635,       0.0866098,       0.0940969,        0.116694,        0.238684,         1.98629,        0.809918,        0.550181,        0.460911
       0.929688,         1.29595,       0.0861101,       0.0934955,        0.115786,        0.236148,         1.98789,        0.810697,        0.550727,        0.461372
       0.930664,         1.29556,       0.0856103,        0.092894,        0.114879,        0.233612,         1.98949,        0.811475,        0.551272,        0.461834
       0.931641,         1.29516,       0.0851106,       0.0922925,        0.113971,        0.231073,          1.9911,        0.812254,        0.551817,        0.462295
       0.932617,         1.29476,       0.0846107,       0.0916908,        0.113063,        0.228534,          1.9927,        0.813032,        0.552363,        0.462757
       0.933594,         1.29436,       0.0841108,       0.0910891,        0.112155,        0.225993,          1.9943,         0.81381,        0.552908,        0.463218
        0.93457,         1.29396,       0.0836109,       0.0904874,        0.111246,        0.223451,          1.9959,        0.814587,        0.553453,        0.463679
       0.935547,         1.29356,       0.0831109,       0.0898855,        0.110338,        0.220907,          1.9975,        0.815365,        0.553998,        0.464141
       0.936523,         1.29316,       0.0826108,       0.0892836,        0.109429,        0.218362,         1.99909,        0.816143,        0.554543,        0.464602
         0.9375,         1.29276,       0.0821107,       0.0886816,         0.10852,        0.215816,         2.00069,         0.81692,        0.555088,        0.465063
       0.938477,         1.29236,       0.0816106,       0.0880795,        0.107611,        0.213268,         2.00229,        0.817697,        0.555633,        0.465524
       0.939453,         1.29195,       0.0811104,       0.0874774,        0.106702,        0.210719,         2.00388,        0.818474,        0.556177,        0.465985
        0.94043,         1.29155,       0.0806101,       0.0868751,        0.105793,        0.208169,         2.00548,        0.819251,        0.556722,        0.466446
       0.941406,         1.29114,       0.0801098,       0.0862729,        0.104883,        0.205617,         2.00707,        0.820028,        0.557267,        0.466907
       0.942383,         1.29073,       0.0796095,       0.0856705,        0.103973,        0.203064,         2.00866,        0.820805,        0.557811,        0.467368
       0.943359,         1.29033,       0.0791091,        0.085068,        0.103063,         0.20051,         2.01026,        0.821581,        0.558356,        0.467829
       0.944336,         1.28992,       0.0786086,       0.0844655,        0.102153,        0.197954,         2.01185,        0.822358,          0.5589,         0.46829
       0.945312,         1.28951,       0.0781081,       0.0838629,        0.101243,        0.195397,         2.01344,        0.823134,        0.559444,        0.468751
       0.946289,          1.2891,       0.0776076,       0.0832603,        0.100333,        0.192838,         2.01503,         0.82391,        0.559989,        0.469212
       0.947266,         1.28869,        0.077107,       0.0826575,       0.0994222,        0.190278,         2.01662,        0.824686,        0.560533,        0.469673
       0.948242,         1.28827,       0.0766063,       0.0820547,       0.0985115,        0.187717,          2.0182,        0.825462,        0.561077,        0.470133
       0.949219,         1.28786,       0.0761056,       0.0814519,       0.0976006,        0.185154,         2.01979,        0.826237,        0.561621,        0.470594
       0.950195,         1.28745,       0.0756048,       0.0808489,       0.0966895,         0.18259,         2.02138,        0.827013,        0.562165,        0.471054
       0.951172,         1.28703,        0.075104,       0.0802459,       0.0957783,        0.180025,         2.02296,        0.827788,        0.562709,        0.471515
       0.952148,         1.28661,       0.0746032,       0.0796428,       0.0948669,        0.177458,         2.02455,        0.828563,        0.563253,        0.471975
       0.953125,          1.2862,       0.0741023,       0.0790396,       0.0939553,         0.17489,         2.02613,        0.829339,        0.563797,        0.472436
       0.954102,         1.28578,       0.0736013,       0.0784363,       0.0930436,        0.172321,         2.02771,        0.830113,        0.564341,        0.472896
       0.955078,         1.28536,       0.0731003,        0.077833,       0.0921317,         0.16975,         2.02929,        0.830888,        0.564884,        0.473357
       0.956055,         1.28494,       0.0725992,       0.0772296,       0.0912196,        0.167178,         2.03087,        0.831663,        0.565428,        0.473817
       0.957031,         1.28452,       0.0720981,       0.0766261,       0.0903073,        0.164604,         2.03246,        0.832437,        0.565972,        0.474277
       0.958008,          1.2841,       0.0715969,       0.0760226,       0.0893949,        0.162029,         2.03403,        0.833212,        0.566515,        0.474737
       0.958984,         1.28367,       0.0710957,       0.0754189,       0.0884823,        0.159453,         2.03561,        0.833986,        0.567059,        0.475198
       0.959961,         1.28325,       0.0705944,       0.0748152,       0.0875696,        0.156875,         2.03719,         0.83476,        0.567602,        0.475658
       0.960938,         1.28283,       0.0700931,       0.0742115,       0.0866566,        0.154296,         2.03877,        0.835534,        0.568145,        0.476118
       0.961914,          1.2824,       0.0695918,       0.0736076,       0.0857435,        0.151716,         2.04034,        0.836308,        0.568688,        0.476578
       0.962891,         1.28197,       0.0690903,       0.0730037,       0.0848303,        0.149134,         2.04192,        0.837081,        0.569232,        0.477038
       0.963867,         1.28155,       0.0685889,       0.0723997,       0.0839168,        0.146551,         2.04349,        0.837855,        0.569775,        0.477498
       0.964844,         1.28112,       0.0680873,       0.0717956,       0.0830032,        0.143966,         2.04507,        0.838628,        0.570318,        0.477958
        0.96582,         1.28069,       0.0675858,       0.0711915,       0.0820895,         0.14138,         2.04664,        0.839401,        0.570861,        0.478418
       0.966797,         1.28026,       0.0670841,       0.0705873,       0.0811755,        0.138793,         2.04821,        0.840175,        0.571404,        0.478877
       0.967773,         1.27983,       0.0665825,        0.069983,       0.0802614,        0.136204,         2.04978,        0.840947,        0.571946,        0.479337
        0.96875,         1.27939,       0.0660807,       0.0693786,       0.0793471,        0.133614,         2.05135,         0.84172,        0.572489,        0.479797
       0.969727,         1.27896,        0.065579,       0.0687742,       0.0784326,        0.131023,         2.05292,        0.842493,        0.573032,        0.480256
       0.970703,         1.27853,       0.0650771,       0.0681697,        0.077518,         0.12843,         2.05449,        0.843265,        0.573574,        0.480716
        0.97168,         1.27809,       0.0645753,       0.0675651,       0.0766032,        0.125836,         2.05606,        0.844038,        0.574117,        0.481176
       0.972656,         1.27766,       0.0640733,       0.0669604,       0.0756882,         0.12324,         2.05762,         0.84481,         0.57466,        0.481635
       0.973633,         1.27722,       0.0635713,       0.0663557,       0.0747731,        0.120643,         2.05919,        0.845582,        0.575202,        0.482095
       0.974609,         1.27678,       0.0630693,       0.0657509,       0.0738578,        0.118045,         2.06075,        0.846354,        0.575744,        0.482554
       0.975586,         1.27634,       0.0625672,        0.065146,       0.0729423,        0.115445,         2.06232,        0.847126,        0.576287,        0.483013
       0.976562,          1.2759,       0.0620651,       0.0645411,       0.0720267,        0.112844,         2.06388,        0.847897,        0.576829,        0.483473
       0.977539,         1.27546,       0.0615629,        0.063936,       0.0711109,        0.110241,         2.06544,        0.848669,        0.577371,        0.483932
       0.978516,         1.27502,       0.0610607,       0.0633309,       0.0701949,        0.107638,         2.06701,         0.84944,        0.577913,        0.484391
       0.979492,         1.27458,       0.0605584,       0.0627257,       0.0692787,        0.105032,         2.06857,        0.850211,        0.578455,         0.48485
       0.980469,         1.27413,        0.060056,       0.0621205,       0.0683624,        0.102426,         2.07013,        0.850982,        0.578997,         0.48531
       0.981445,         1.27369,       0.0595536,       0.0615152,       0.0674459,       0.0998176,         2.07169,        0.851753,        0.579539,        0.485769
       0.982422,         1.27324,       0.0590512,       0.0609098,       0.0665292,       0.0972082,         2.07324,        0.852524,        0.580081,        0.486228
       0.983398,          1.2728,       0.0585487,       0.0603043,       0.0656124,       0.0945974,          2.0748,        0.853295,        0.580623,        0.486687
       0.984375,         1.27235,       0.0580462,       0.0596987,       0.0646954,       0.0919852,         2.07636,        0.854065,        0.581164,        0.487146
       0.985352,          1.2719,       0.0575436,       0.0590931,       0.0637782,       0.0893715,         2.07792,        0.854835,        0.581706,        0.487605
       0.986328,         1.27145,       0.0570409,       0.0584874,       0.0628608,       0.0867565,         2.07947,        0.855606,        0.582247,        0.488063
       0.987305,           1.271,       0.0565382,       0.0578816,       0.0619433,       0.0841402,         2.08102,        0.856376,        0.582789,        0.488522
       0.988281,         1.27055,       0.0560355,       0.0572758,       0.0610256,       0.0815224,         2.08258,        0.857146,         0.58333,        0.488981
       0.989258,          1.2701,       0.0555327,       0.0566699,       0.0601078,       0.0789032,         2.08413,        0.857915,        0.583872,         0.48944
       0.990234,         1.26965,       0.0550298,       0.0560639,       0.0591897,       0.0762826,         2.08568,        0.858685,        0.584413,        0.489898
       0.991211,         1.26919,       0.0545269,       0.0554578,       0.0582715,       0.0736607,         2.08723,        0.859454,        0.584954,        0.490357
       0.992188,         1.26874,        0.054024,       0.0548517,       0.0573531,       0.0710373,         2.08878,        0.860224,        0.585495,        0.490816
       0.993164,         1.26828,        0.053521,       0.0542454,       0.0564346,       0.0684125,         2.09033,        0.860993,        0.586037,        0.491274
       0.994141,         1.26782,       0.0530179,       0.0536391,       0.0555159,       0.0657864,         2.09188,        0.861762,        0.586578,        0.491733
       0.995117,         1.26737,       0.0525148,       0.0530328,        0.054597,       0.0631588,         2.09343,        0.862531,        0.587119,        0.492191
       0.996094,         1.26691,       0.0520116,       0.0524263,       0.0536779,       0.0605299,         2.09498,          0.8633,        0.587659,         0.49265
        0.99707,         1.26645,       0.0515084,       0.0518198,       0.0527587,       0.0578995,         2.09652,        0.864068,          0.5882,        0.493108
       0.998047,         1.26599,       0.0510052,       0.0512132,       0.0518393,       0.0552677,         2.09807,        0.864837,        0.588741,        0.493566
       0.999023,         1.26553,       0.0505019,       0.0506066,       0.0509197,       0.0526346,         2.09961,        0.865605,        0.589282,        0.494024
            1.0,         1.26506,       0.0499985,       0.0499998,            0.05,            0.05,         2.10116,        0.866373,        0.589822,        0.494483
        1.00098,         1.21986,       0.0499985,       0.0499998,            0.05,            0.05,          1.9948,        0.851343,        0.583246,        0.489985
        1.00195,         1.17676,       0.0499985,       0.0499998,            0.05,            0.05,         1.89396,         0.83659,        0.576749,        0.485534
        1.00293,         1.13567,       0.0499985,       0.0499998,            0.05,            0.05,         1.79835,        0.822108,        0.570331,        0.481127
        1.00391,         1.09648,       0.0499984,       0.0499998,            0.05,            0.05,         1.70769,        0.807892,        0.563992,        0.476765
        1.00488,          1.0591,       0.0499984,       0.0499998,            0.05,            0.05,         1.62174,        0.793939,         0.55773,        0.472447
        1.00586,         1.02343,       0.0499984,       0.0499998,            0.05,            0.05,         1.54024,        0.780242,        0.551544,        0.468172
        1.00684,        0.989404,       0.0499984,       0.0499998,            0.05,            0.05,         1.46297,        0.766798,        0.545433,        0.463941
        1.00781,        0.956926,       0.0499984,       0.0499998,            0.05,            0.05,         1.38971,        0.753601,        0.539397,        0.459753
        1.00879,        0.925922,       0.0499984,       0.0499998,            0.05,            0.05,         1.32024,        0.740647,        0.533435,        0.455607
        1.00977,        0.896321,       0.0499983,       0.0499998,            0.05,            0.05,         1.25438,        0.727931,        0.527545,        0.451503
        1.01074,        0.868051,       0.0499983,       0.0499998,            0.05,            0.05,         1.19193,         0.71545,        0.521727,        0.447441
        1.01172,        0.841048,       0.0499983,       0.0499998,            0.05,            0.05,         1.13272,        0.703198,         0.51598,         0.44342
         1.0127,        0.815248,       0.0499983,       0.0499998,            0.05,            0.05,         1.07658,        0.691172,        0.510302,        0.439439
        1.01367,        0.790594,       0.0499983,       0.0499998,            0.05,            0.05,         1.02335,        0.679367,        0.504694,        0.435499
        1.01465,        0.767027,       0.0499983,       0.0499998,            0.05,            0.05,         0.97288,         0.66778,        0.499155,        0.431598
        1.01562,        0.744496,       0.0499982,       0.0499998,            0.05,            0.05,        0.925028,        0.656406,        0.493683,        0.427737
         1.0166,        0.722949,       0.0499982,       0.0499998,            0.05,            0.05,        0.879657,        0.645242,        0.488277,        0.423915
        1.01758,        0.702339,       0.0499982,       0.0499998,            0.05,            0.05,        0.836638,        0.634283,        0.482937,        0.420132
        1.01855,        0.682619,       0.0499982,       0.0499998,            0.05,            0.05,         0.79585,        0.623525,        0.477663,        0.416387
        1.01953,        0.663746,       0.0499982,       0.0499998,            0.05,            0.05,        0.757176,        0.612966,        0.472452,         0.41268
        1.02051,         0.64568,       0.0499981,       0.0499998,            0.05,            0.05,        0.720508,        0.602601,        0.467305,         0.40901
        1.02148,        0.628381,       0.0499981,       0.0499998,            0.05,            0.05,        0.685742,        0.592427,        0.462221,        0.405378
        1.02246,        0.611811,       0.0499981,       0.0499998,            0.05,            0.05,        0.652778,        0.582441,        0.457199,        0.401782
        1.02344,        0.595937,       0.0499981,       0.0499998,            0.05,            0.05,        0.621523,        0.572638,        0.452238,        0.398223
        1.02441,        0.580724,       0.0499981,       0.0499998,            0.05,            0.05,        0.591889,        0.563016,        0.447337,          0.3947
        1.02539,        0.566141,        0.049998,       0.0499998,            0.05,            0.05,        0.563791,        0.553571,        0.442496,        0.391212
        1.02637,        0.552157,        0.049998,       0.0499998,            0.05,            0.05,         0.53715,        0.544299,        0.437714,         0.38776
        1.02734,        0.538745,        0.049998,       0.0499998,            0.05,            0.05,        0.511891,        0.535199,        0.432991,        0.384342
        1.02832,        0.525876,        0.049998,       0.0499997,            0.05,            0.05,        0.487941,        0.526266,        0.428325,        0.380959
         1.0293,        0.513526,        0.049998,       0.0499997,            0.05,            0.05,        0.465233,        0.517497,        0.423715,        0.377611
        1.03027,        0.501669,       0.0499979,       0.0499997,            0.05,            0.05,        0.443703,         0.50889,        0.419162,        0.374296
        1.03125,        0.490282,       0.0499979,       0.0499997,            0.05,            0.05,        0.423289,        0.500441,        0.414665,        0.371015
        1.03223,        0.479344,       0.0499979,       0.0499997,            0.05,            0.05,        0.403934,        0.492148,        0.410222,        0.367767
         1.0332,        0.468833,       0.0499979,       0.0499997,            0.05,            0.05,        0.385582,        0.484008,        0.405833,        0.364552
        1.03418,        0.458729,       0.0499979,       0.0499997,            0.05,            0.05,        0.368181,        0.476017,        0.401498,        0.361369
        1.03516,        0.449014,       0.0499978,       0.0499997,            0.05,            0.05,        0.351683,        0.468174,        0.397215,        0.358219
        1.03613,        0.439669,       0.0499978,       0.0499997,            0.05,            0.05,        0.336041,        0.460475,        0.392985,          0.3551
        1.03711,        0.430677,       0.0499978,       0.0499997,            0.05,            0.05,        0.321209,        0.452918,        0.388807,        0.352013
        1.03809,        0.422023,       0.0499978,       0.0499997,            0.05,            0.05,        0.307146,          0.4455,        0.384679,        0.348957
        1.03906,         0.41369,       0.0499977,       0.0499997,            0.05,            0.05,        0.293813,        0.438218,        0.380601,        0.345932
        1.04004,        0.405663,       0.0499977,       0.0499997,            0.05,            0.05,        0.281171,        0.431071,        0.376573,        0.342938
        1.04102,         0.39793,       0.0499977,       0.0499997,            0.05,            0.05,        0.269185,        0.424055,        0.372595,        0.339974
        1.04199,        0.390477,       0.0499977,       0.0499997,            0.05,            0.05,         0.25782,        0.417168,        0.368664,         0.33704
        1.04297,        0.383291,       0.0499977,       0.0499997,            0.05,            0.05,        0.247044,        0.410408,        0.364782,        0.334136
        1.04395,         0.37636,       0.0499976,       0.0499997,            0.05,            0.05,        0.236827,        0.403773,        0.360947,        0.331261
        1.04492,        0.369673,       0.0499976,       0.0499997,            0.05,            0.05,         0.22714,        0.397259,        0.357158,        0.328415
         1.0459,        0.363218,       0.0499976,       0.0499997,            0.05,            0.05,        0.217955,        0.390866,        0.353416,        0.325598
        1.04688,        0.356987,       0.0499976,       0.0499997,            0.05,            0.05,        0.209246,         0.38459,         0.34972,         0.32281
        1.04785,        0.350968,       0.0499975,       0.0499997,            0.05,            0.05,        0.200989,         0.37843,        0.346068,         0.32005
        1.04883,        0.345153,       0.0499975,       0.0499997,            0.05,            0.05,         0.19316,        0.372383,        0.342461,        0.317317
         1.0498,        0.339533,       0.0499975,       0.0499997,            0.05,            0.05,        0.185737,        0.366448,        0.338898,        0.314613
        1.05078,        0.334099,       0.0499975,       0.0499997,            0.05,            0.05,        0.178699,        0.360622,        0.335378,        0.311935
        1.05176,        0.328843,       0.0499974,       0.0499997,            0.05,            0.05,        0.172026,        0.354903,        0.331901,        0.309285
        1.05273,        0.323758,       0.0499974,       0.0499997,            0.05,            0.05,        0.165698,        0.349289,        0.328467,        0.306661
        1.05371,        0.318836,       0.0499974,       0.0499997,            0.05,            0.05,        0.159699,        0.343779,        0.325074,        0.304065
        1.05469,        0.314071,       0.0499973,       0.0499996,            0.05,            0.05,        0.154011,         0.33837,        0.321723,        0.301494
        1.05566,        0.309456,       0.0499973,       0.0499996,            0.05,            0.05,        0.148618,        0.333061,        0.318412,        0.298949
        1.05664,        0.304984,       0.0499973,       0.0499996,            0.05,            0.05,        0.143505,         0.32785,        0.315142,        0.296431
        1.05762,         0.30065,       0.0499973,       0.0499996,            0.05,            0.05,        0.138656,        0.322734,        0.311912,        0.293937
        1.05859,        0.296448,       0.0499972,       0.0499996,            0.05,            0.05,        0.134059,        0.317713,        0.308721,        0.291469
        1.05957,        0.292373,       0.0499972,       0.0499996,            0.05,            0.05,        0.129701,        0.312784,        0.305569,        0.289026
        1.06055,        0.288419,       0.0499972,       0.0499996,            0.05,            0.05,        0.125568,        0.307946,        0.302455,        0.286607
        1.06152,        0.284582,       0.0499972,       0.0499996,            0.05,            0.05,         0.12165,        0.303197,        0.299379,        0.284213
         1.0625,        0.280856,       0.0499971,       0.0499996,            0.05,            0.05,        0.117935,        0.298535,        0.296341,        0.281844
        1.06348,        0.277238,       0.0499971,       0.0499996,            0.05,            0.05,        0.114412,        0.293959,         0.29334,        0.279498
        1.06445,        0.273724,       0.0499971,       0.0499996,            0.05,            0.05,        0.111072,        0.289468,        0.290375,        0.277176
        1.06543,        0.270308,        0.049997,       0.0499996,            0.05,            0.05,        0.107906,        0.285059,        0.287446,        0.274877
        1.06641,        0.266988,        0.049997,       0.0499996,            0.05,            0.05,        0.104903,        0.280731,        0.284553,        0.272602
        1.06738,        0.263759,        0.049997,       0.0499996,            0.05,            0.05,        0.102056,        0.276483,        0.281696,         0.27035
        1.06836,        0.260619,       0.0499969,       0.0499996,            0.05,            0.05,       0.0993572,        0.272314,        0.278873,         0.26812
        1.06934,        0.257563,       0.0499969,       0.0499996,            0.05,            0.05,        0.096798,        0.268221,        0.276085,        0.265913
        1.07031,        0.254589,       0.0499969,       0.0499996,            0.05,            0.05,       0.0943715,        0.264203,         0.27333,        0.263729
        1.07129,        0.251693,       0.0499968,       0.0499996,            0.05,            0.05,       0.0920707,        0.260259,        0.270609,        0.261566
        1.07227,        0.248874,       0.0499968,       0.0499996,            0.05,            0.05,       0.0898893,        0.256388,        0.267921,        0.259425
        1.07324,        0.246126,       0.0499968,       0.0499996,            0.05,            0.05,        0.087821,        0.252588,        0.265266,        0.257307
        1.07422,         0.24345,       0.0499967,       0.0499996,            0.05,            0.05,       0.0858599,        0.248858,        0.262644,        0.255209
         1.0752,         0.24084,       0.0499967,       0.0499995,            0.05,            0.05,       0.0840006,        0.245197,        0.260053,        0.253133
        1.07617,        0.238296,       0.0499967,       0.0499995,            0.05,            0.05,       0.0822376,        0.241603,        0.257494,        0.251077
        1.07715,        0.235815,       0.0499966,       0.0499995,            0.05,            0.05,        0.080566,        0.238076,        0.254966,        0.249043
        1.07812,        0.233395,       0.0499966,       0.0499995,            0.05,            0.05,       0.0789811,        0.234613,        0.252469,        0.247029
         1.0791,        0.231033,       0.0499966,       0.0499995,            0.05,            0.05,       0.0774784,        0.231214,        0.250002,        0.245035
        1.08008,        0.228728,       0.0499965,       0.0499995,            0.05,            0.05,       0.0760536,        0.227878,        0.247565,        0.243062
        1.08105,        0.226478,       0.0499965,       0.0499995,            0.05,            0.05,       0.0747027,        0.224603,        0.245158,        0.241109
        1.08203,        0.224281,       0.0499965,       0.0499995,            0.05,            0.05,       0.0734219,        0.221388,        0.242781,        0.239175
        1.08301,        0.222134,       0.0499964,       0.0499995,            0.05,            0.05,       0.0722074,        0.218233,        0.240432,        0.237261
        1.08398,        0.220037,       0.0499964,       0.0499995,            0.05,            0.05,       0.0710559,        0.215136,        0.238112,        0.235366
        1.08496,        0.217988,       0.0499964,       0.0499995,            0.05,            0.05,       0.0699641,        0.212095,         0.23582,        0.233491
        1.08594,        0.215985,       0.0499963,       0.0499995,            0.05,            0.05,        0.068929,        0.209111,        0.233556,        0.231634
        1.08691,        0.214027,       0.0499963,       0.0499995,            0.05,            0.05,       0.0679475,        0.206182,         0.23132,        0.229796
        1.08789,        0.212112,       0.0499963,       0.0499995,            0.05,            0.05,       0.0670169,        0.203306,        0.229111,        0.227977
        1.08887,        0.210239,       0.0499962,       0.0499995,            0.05,            0.05,       0.0661345,        0.200484,        0.226928,        0.226177
        1.08984,        0.208406,       0.0499962,       0.0499995,            0.05,            0.05,       0.0652979,        0.197713,        0.224773,        0.224394
        1.09082,        0.206613,       0.0499961,       0.0499994,            0.05,            0.05,       0.0645047,        0.194993,        0.222644,        0.222629
         1.0918,        0.204858,       0.0499961,       0.0499994,            0.05,            0.05,       0.0637526,        0.192324,         0.22054,        0.220883
        1.09277,        0.203141,       0.0499961,       0.0499994,            0.05,            0.05,       0.0630395,        0.189704,        0.218462,        0.219154
        1.09375,        0.201459,        0.049996,       0.0499994,            0.05,            0.05,       0.0623634,        0.187132,         0.21641,        0.217442
        1.09473,        0.199812,        0.049996,       0.0499994,            0.05,            0.05,       0.0617224,        0.184607,        0.214383,        0.215748
         1.0957,        0.198199,       0.0499959,       0.0499994,            0.05,            0.05,       0.0611145,        0.182129,         0.21238,        0.214071
        1.09668,        0.196619,       0.0499959,       0.0499994,            0.05,            0.05,       0.0605382,        0.179696,        0.210401,        0.212411
        1.09766,        0.195071,       0.0499958,       0.0499994,            0.05,            0.05,       0.0599918,        0.177308,        0.208447,        0.210768
        1.09863,        0.193554,       0.0499958,       0.0499994,            0.05,            0.05,       0.0594737,        0.174964,        0.206517,        0.209141
        1.09961,        0.192067,       0.0499958,       0.0499994,            0.05,            0.05,       0.0589825,        0.172664,         0.20461,        0.207531
        1.10059,        0.190609,       0.0499957,       0.0499994,            0.05,            0.05,       0.0585168,        0.170405,        0.202726,        0.205937
        1.10156,         0.18918,       0.0499957,       0.0499994,            0.05,            0.05,       0.0580751,        0.168188,        0.200866,        0.204359
        1.10254,        0.187779,       0.0499956,       0.0499994,            0.05,            0.05,       0.0576564,        0.166012,        0.199027,        0.202798
        1.10352,        0.186404,       0.0499956,       0.0499994,            0.05,            0.05,       0.0572594,        0.163877,        0.197212,        0.201252
        1.10449,        0.185056,       0.0499955,       0.0499993,            0.05,            0.05,        0.056883,         0.16178,        0.195418,        0.199721
        1.10547,        0.183734,       0.0499955,       0.0499993,            0.05,            0.05,       0.0565261,        0.159722,        0.193647,        0.198206
        1.10645,        0.182436,       0.0499955,       0.0499993,            0.05,            0.05,       0.0561878,        0.157702,        0.191897,        0.196707
        1.10742,        0.181163,       0.0499954,       0.0499993,            0.05,            0.05,       0.0558669,        0.155719,        0.190168,        0.195222
         1.1084,        0.179914,       0.0499954,       0.0499993,            0.05,            0.05,       0.0555627,        0.153773,         0.18846,        0.193753
        1.10938,        0.178687,       0.0499953,       0.0499993,            0.05,            0.05,       0.0552743,        0.151862,        0.186773,        0.192299
        1.11035,        0.177484,       0.0499953,       0.0499993,            0.05,            0.05,       0.0550008,        0.149987,        0.185107,        0.190859
        1.11133,        0.176302,       0.0499952,       0.0499993,            0.05,            0.05,       0.0547415,        0.148146,        0.183461,        0.189434
         1.1123,        0.175141,       0.0499952,       0.0499993,            0.05,            0.05,       0.0544956,        0.146339,        0.181835,        0.188023
        1.11328,        0.174002,       0.0499951,       0.0499993,            0.05,            0.05,       0.0542625,        0.144565,        0.180229,        0.186626
        1.11426,        0.172883,       0.0499951,       0.0499993,            0.05,            0.05,       0.0540415,        0.142824,        0.178642,        0.185244
        1.11523,        0.171784,        0.049995,       0.0499992,            0.05,            0.05,        0.053832,        0.141115,        0.177075,        0.183875
        1.11621,        0.170704,        0.049995,       0.0499992,            0.05,            0.05,       0.0536333,        0.139438,        0.175526,        0.182521
        1.11719,        0.169643,       0.0499949,       0.0499992,            0.05,            0.05,       0.0534449,        0.137791,        0.173997,         0.18118
        1.11816,        0.168601,       0.0499949,       0.0499992,            0.05,            0.05,       0.0532663,        0.136175,        0.172486,        0.179853
        1.11914,        0.167577,       0.0499948,       0.0499992,            0.05,            0.05,       0.0530969,        0.134588,        0.170994,        0.178539
        1.12012,        0.166571,       0.0499948,       0.0499992,            0.05,            0.05,       0.0529363,        0.133031,         0.16952,        0.177238
        1.12109,        0.165582,       0.0499947,       0.0499992,            0.05,            0.05,       0.0527841,        0.131502,        0.168064,        0.175951
        1.12207,         0.16461,       0.0499946,       0.0499992,            0.05,            0.05,       0.0526397,        0.130001,        0.166625,        0.174677
        1.12305,        0.163654,       0.0499946,       0.0499992,            0.05,            0.05,       0.0525028,        0.128529,        0.165204,        0.173415
        1.12402,        0.162715,       0.0499945,       0.0499992,            0.05,            0.05,       0.0523731,        0.127083,        0.163801,        0.172166
          1.125,        0.161792,       0.0499945,       0.0499992,            0.05,            0.05,         0.05225,        0.125664,        0.162414,         0.17093
        1.12598,        0.160884,       0.0499944,       0.0499991,            0.05,            0.05,       0.0521333,        0.124271,        0.161045,        0.169707
        1.12695,        0.159992,       0.0499944,       0.0499991,            0.05,            0.05,       0.0520227,        0.122903,        0.159692,        0.168496
        1.12793,        0.159114,       0.0499943,       0.0499991,            0.05,            0.05,       0.0519179,        0.121561,        0.158356,        0.167297
        1.12891,        0.158251,       0.0499943,       0.0499991,            0.05,            0.05,       0.0518184,        0.120243,        0.157035,         0.16611
        1.12988,        0.157402,       0.0499942,       0.0499991,            0.05,            0.05,       0.0517241,         0.11895,        0.155731,        0.164935
        1.13086,        0.156567,       0.0499941,       0.0499991,            0.05,            0.05,       0.0516347,        0.117681,        0.154443,        0.163772
        1.13184,        0.155746,       0.0499941,       0.0499991,            0.05,            0.05,         0.05155,        0.116435,        0.153171,        0.162621
        1.13281,        0.154938,        0.049994,       0.0499991,            0.05,            0.05,       0.0514696,        0.115212,        0.151914,        0.161482
        1.13379,        0.154144,        0.049994,       0.0499991,            0.05,            0.05,       0.0513934,        0.114011,        0.150672,        0.160354
        1.13477,        0.153362,       0.0499939,        0.049999,            0.05,            0.05,       0.0513211,        0.112832,        0.149446,        0.159237
        1.13574,        0.152593,       0.0499938,        0.049999,            0.05,            0.05,       0.0512526,        0.111676,        0.148234,        0.158132
        1.13672,        0.151836,       0.0499938,        0.049999,            0.05,            0.05,       0.0511877,         0.11054,        0.147037,        0.157038
         1.1377,        0.151092,       0.0499937,        0.049999,            0.05,            0.05,       0.0511261,        0.109425,        0.145855,        0.155955
        1.13867,        0.150359,       0.0499936,        0.049999,            0.05,            0.05,       0.0510677,        0.108331,        0.144687,        0.154883
        1.13965,        0.149638,       0.0499936,        0.049999,            0.05,            0.05,       0.0510124,        0.107257,        0.143533,        0.153821
        1.14062,        0.148929,       0.0499935,        0.049999,            0.05,            0.05,       0.0509599,        0.106203,        0.142394,        0.152771
         1.1416,         0.14823,       0.0499934,        0.049999,            0.05,            0.05,       0.0509101,        0.105169,        0.141268,        0.151731
        1.14258,        0.147543,       0.0499934,       0.0499989,            0.05,            0.05,       0.0508629,        0.104153,        0.140156,        0.150702
        1.14355,        0.146867,       0.0499933,       0.0499989,            0.05,            0.05,       0.0508182,        0.103156,        0.139058,        0.149683
        1.14453,        0.146201,       0.0499932,       0.0499989,            0.05,            0.05,       0.0507757,        0.102177,        0.137973,        0.148674
        1.14551,        0.145546,       0.0499932,       0.0499989,            0.05,            0.05,       0.0507355,        0.101217,        0.136901,        0.147676
        1.14648,          0.1449,       0.0499931,       0.0499989,            0.05,            0.05,       0.0506974,        0.100274,        0.135842,        0.146688
        1.14746,        0.144265,        0.049993,       0.0499989,            0.05,            0.05,       0.0506612,        0.099348,        0.134796,        0.145709
        1.14844,         0.14364,        0.049993,       0.0499989,            0.05,            0.05,       0.0506269,       0.0984395,        0.133763,        0.144741
        1.14941,        0.143025,       0.0499929,       0.0499988,            0.05,            0.05,       0.0505944,       0.0975476,        0.132743,        0.143782
        1.15039,        0.142418,       0.0499928,       0.0499988,            0.05,            0.05,       0.0505636,       0.0966722,        0.131735,        0.142834
        1.15137,        0.141822,       0.0499927,       0.0499988,            0.05,            0.05,       0.0505344,       0.0958129,        0.130739,        0.141894
        1.15234,        0.141234,       0.0499927,       0.0499988,            0.05,            0.05,       0.0505067,       0.0949695,        0.129755,        0.140964
        1.15332,        0.140656,       0.0499926,       0.0499988,            0.05,            0.05,       0.0504804,       0.0941416,        0.128784,        0.140044
         1.1543,        0.140086,       0.0499925,       0.0499988,            0.05,            0.05,       0.0504555,       0.0933289,        0.127824,        0.139133
        1.15527,        0.139525,       0.0499924,       0.0499988,            0.05,            0.05,       0.0504319,       0.0925311,        0.126876,        0.138231
        1.15625,        0.138973,       0.0499924,       0.0499987,            0.05,            0.05,       0.0504095,       0.0917481,        0.125939,        0.137338
        1.15723,        0.138429,       0.0499923,       0.0499987,            0.05,            0.05,       0.0503882,       0.0909795,        0.125014,        0.136455
         1.1582,        0.137893,       0.0499922,       0.0499987,            0.05,            0.05,       0.0503681,        0.090225,          0.1241,         0.13558
        1.15918,        0.137365,       0.0499921,       0.0499987,            0.05,            0.05,        0.050349,       0.0894844,        0.123197,        0.134714
        1.16016,        0.136845,        0.049992,       0.0499987,            0.05,            0.05,       0.0503309,       0.0887575,        0.122305,        0.133857
        1.16113,        0.136334,        0.049992,       0.0499987,            0.05,            0.05,       0.0503138,       0.0880439,        0.121424,        0.133009
        1.16211,        0.135829,       0.0499919,       0.0499986,            0.05,            0.05,       0.0502975,       0.0873435,        0.120554,        0.132169
        1.16309,        0.135333,       0.0499918,       0.0499986,            0.05,            0.05,       0.0502821,       0.0866559,        0.119695,        0.131337
        1.16406,        0.134844,       0.0499917,       0.0499986,            0.05,            0.05,       0.0502675,       0.0859811,        0.118846,        0.130514
        1.16504,        0.134362,       0.0499916,       0.0499986,            0.05,            0.05,       0.0502536,       0.0853186,        0.118007,          0.1297
        1.16602,        0.133887,       0.0499915,       0.0499986,            0.05,            0.05,       0.0502404,       0.0846684,        0.117178,        0.128893
        1.16699,         0.13342,       0.0499915,       0.0499986,            0.05,            0.05,        0.050228,       0.0840301,         0.11636,        0.128095
        1.16797,        0.132959,       0.0499914,       0.0499985,            0.05,            0.05,       0.0502161,       0.0834036,        0.115551,        0.127305
        1.16895,        0.132505,       0.0499913,       0.0499985,            0.05,            0.05,       0.0502049,       0.0827886,        0.114753,        0.126523
        1.16992,        0.132058,       0.0499912,       0.0499985,            0.05,            0.05,       0.0501943,       0.0821849,        0.113964,        0.125748
         1.1709,        0.131618,       0.0499911,       0.0499985,            0.05,            0.05,       0.0501842,       0.0815923,        0.113184,        0.124982
        1.17188,        0.131184,        0.049991,       0.0499985,            0.05,            0.05,       0.0501747,       0.0810107,        0.112415,        0.124223
        1.17285,        0.130756,       0.0499909,       0.0499985,            0.05,            0.05,       0.0501656,       0.0804397,        0.111654,        0.123472
        1.17383,        0.130335,       0.0499908,       0.0499984,            0.05,            0.05,        0.050157,       0.0798793,        0.110903,        0.122729
         1.1748,         0.12992,       0.0499907,       0.0499984,            0.05,            0.05,       0.0501489,       0.0793292,        0.110161,        0.121993
        1.17578,        0.129511,       0.0499906,       0.0499984,            0.05,            0.05,       0.0501412,       0.0787892,        0.109428,        0.121265
        1.17676,        0.129108,       0.0499905,       0.0499984,            0.05,            0.05,       0.0501339,       0.0782592,        0.108704,        0.120544
        1.17773,        0.128711,       0.0499904,       0.0499984,            0.05,            0.05,       0.0501269,       0.0777389,        0.107989,         0.11983
        1.17871,         0.12832,       0.0499903,       0.0499983,            0.05,            0.05,       0.0501203,       0.0772282,        0.107282,        0.119123
        1.17969,        0.127934,       0.0499902,       0.0499983,            0.05,            0.05,       0.0501141,       0.0767269,        0.106584,        0.118424
        1.18066,        0.127554,       0.0499901,       0.0499983,            0.05,            0.05,       0.0501082,       0.0762348,        0.105895,        0.117732
        1.18164,         0.12718,         0.04999,       0.0499983,            0.05,            0.05,       0.0501026,       0.0757518,        0.105214,        0.117046
        1.18262,        0.126811,       0.0499899,       0.0499982,            0.05,            0.05,       0.0500973,       0.0752777,        0.104541,        0.116368
        1.18359,        0.126447,       0.0499898,       0.0499982,            0.05,            0.05,       0.0500922,       0.0748123,        0.103877,        0.115696
        1.18457,        0.126089,       0.0499897,       0.0499982,            0.05,            0.05,       0.0500874,       0.0743555,         0.10322,        0.115032
        1.18555,        0.125736,       0.0499896,       0.0499982,            0.05,            0.05,       0.0500829,       0.0739071,        0.102572,        0.114374
        1.18652,        0.125388,       0.0499895,       0.0499982,            0.05,            0.05,       0.0500786,       0.0734669,        0.101932,        0.113722
         1.1875,        0.125045,       0.0499894,       0.0499981,            0.05,            0.05,       0.0500745,       0.0730349,        0.101299,        0.113078
        1.18848,        0.124707,       0.0499893,       0.0499981,            0.05,            0.05,       0.0500707,       0.0726108,        0.100674,        0.112439
        1.18945,        0.124374,       0.0499892,       0.0499981,            0.05,            0.05,        0.050067,       0.0721945,        0.100056,        0.111808
        1.19043,        0.124045,       0.0499891,       0.0499981,            0.05,            0.05,       0.0500635,       0.0717859,       0.0994466,        0.111182
        1.19141,        0.123722,        0.049989,        0.049998,            0.05,            0.05,       0.0500602,       0.0713848,       0.0988442,        0.110563
        1.19238,        0.123403,       0.0499889,        0.049998,            0.05,            0.05,       0.0500571,       0.0709911,       0.0982491,        0.109951
        1.19336,        0.123088,       0.0499888,        0.049998,            0.05,            0.05,       0.0500541,       0.0706046,       0.0976613,        0.109344
        1.19434,        0.122778,       0.0499886,        0.049998,            0.05,            0.05,       0.0500513,       0.0702252,       0.0970806,        0.108744
        1.19531,        0.122473,       0.0499885,       0.0499979,            0.05,            0.05,       0.0500487,       0.0698529,        0.096507,        0.108149
        1.19629,        0.122171,       0.0499884,       0.0499979,            0.05,            0.05,       0.0500461,       0.0694874,       0.0959404,        0.107561
        1.19727,        0.121875,       0.0499883,       0.0499979,            0.05,            0.05,       0.0500438,       0.0691286,       0.0953807,        0.106978
        1.19824,        0.121582,       0.0499882,       0.0499979,            0.05,            0.05,       0.0500415,       0.0687764,       0.0948278,        0.106402
        1.19922,        0.121294,        0.049988,       0.0499978,            0.05,            0.05,       0.0500393,       0.0684307,       0.0942816,        0.105831
         1.2002,        0.121009,       0.0499879,       0.0499978,            0.05,            0.05,       0.0500373,       0.0680914,       0.0937421,        0.105266
        1.20117,        0.120729,       0.0499878,       0.0499978,            0.05,            0.05,       0.0500354,       0.0677583,       0.0932092,        0.104707
        1.20215,        0.120452,       0.0499877,       0.0499978,            0.05,            0.05,       0.0500335,       0.0674314,       0.0926828,        0.104154
        1.20312,         0.12018,       0.0499876,       0.0499977,            0.05,            0.05,       0.0500318,       0.0671104,       0.0921628,        0.103606
         1.2041,        0.119911,       0.0499874,       0.0499977,            0.05,            0.05,       0.0500301,       0.0667954,       0.0916491,        0.103063
        1.20508,        0.119647,       0.0499873,       0.0499977,            0.05,            0.05,       0.0500286,       0.0664862,       0.0911417,        0.102526
        1.20605,        0.119386,       0.0499872,       0.0499977,            0.05,            0.05,       0.0500271,       0.0661827,       0.0906404,        0.101995
        1.20703,        0.119128,        0.049987,       0.0499976,            0.05,            0.05,       0.0500257,       0.0658847,       0.0901453,        0.101469
        1.20801,        0.118875,       0.0499869,       0.0499976,            0.05,            0.05,       0.0500244,       0.0655923,       0.0896562,        0.100948
        1.20898,        0.118624,       0.0499868,       0.0499976,            0.05,            0.05,       0.0500231,       0.0653052,        0.089173,        0.100433
        1.20996,        0.118378,       0.0499866,       0.0499975,            0.05,            0.05,       0.0500219,       0.0650234,       0.0886958,       0.0999223
        1.21094,        0.118135,       0.0499865,       0.0499975,            0.05,            0.05,       0.0500208,       0.0647468,       0.0882243,       0.0994172
        1.21191,        0.117895,       0.0499864,       0.0499975,            0.05,            0.05,       0.0500197,       0.0644753,       0.0877586,       0.0989172
        1.21289,        0.117658,       0.0499862,       0.0499974,            0.05,            0.05,       0.0500187,       0.0642088,       0.0872986,       0.0984223
        1.21387,        0.117425,       0.0499861,       0.0499974,            0.05,            0.05,       0.0500177,       0.0639472,       0.0868442,       0.0979323
        1.21484,        0.117196,       0.0499859,       0.0499974,            0.05,            0.05,       0.0500168,       0.0636904,       0.0863953,       0.0974474
        1.21582,        0.116969,       0.0499858,       0.0499973,            0.05,            0.05,       0.0500159,       0.0634384,       0.0859519,       0.0969673
         1.2168,        0.116745,       0.0499856,       0.0499973,            0.05,            0.05,       0.0500151,        0.063191,       0.0855139,       0.0964921
        1.21777,        0.116525,       0.0499855,       0.0499973,            0.05,            0.05,       0.0500143,       0.0629481,       0.0850812,       0.0960217
        1.21875,        0.116308,       0.0499854,       0.0499972,            0.05,            0.05,       0.0500136,       0.0627097,       0.0846538,        0.095556
        1.21973,        0.116094,       0.0499852,       0.0499972,            0.05,            0.05,       0.0500129,       0.0624757,       0.0842316,       0.0950951
         1.2207,        0.115882,       0.0499851,       0.0499972,            0.05,            0.05,       0.0500122,        0.062246,       0.0838145,       0.0946388
        1.22168,        0.115674,       0.0499849,       0.0499971,            0.05,            0.05,       0.0500116,       0.0620206,       0.0834025,       0.0941872
        1.22266,        0.115469,       0.0499847,       0.0499971,            0.05,            0.05,        0.050011,       0.0617993,       0.0829956,       0.0937401
        1.22363,        0.115266,       0.0499846,       0.0499971,            0.05,            0.05,       0.0500104,        0.061582,       0.0825936,       0.0932975
        1.22461,        0.115066,       0.0499844,        0.049997,            0.05,            0.05,       0.0500099,       0.0613688,       0.0821965,       0.0928594
        1.22559,        0.114869,       0.0499843,        0.049997,            0.05,            0.05,       0.0500093,       0.0611595,       0.0818042,       0.0924258
        1.22656,        0.114675,       0.0499841,        0.049997,            0.05,            0.05,       0.0500089,        0.060954,       0.0814167,       0.0919965
        1.22754,        0.114483,        0.049984,       0.0499969,            0.05,            0.05,       0.0500084,       0.0607523,        0.081034,       0.0915716
        1.22852,        0.114294,       0.0499838,       0.0499969,            0.05,            0.05,        0.050008,       0.0605544,       0.0806559,        0.091151
        1.22949,        0.114108,       0.0499836,       0.0499968,            0.05,            0.05,       0.0500076,       0.0603601,       0.0802824,       0.0907346
        1.23047,        0.113924,       0.0499835,       0.0499968,            0.05,            0.05,       0.0500072,       0.0601693,       0.0799135,       0.0903225
        1.23145,        0.113743,       0.0499833,       0.0499968,            0.05,            0.05,       0.0500068,       0.0599821,        0.079549,       0.0899145
        1.23242,        0.113564,       0.0499831,       0.0499967,            0.05,            0.05,       0.0500064,       0.0597983,        0.079189,       0.0895106
         1.2334,        0.113388,       0.0499829,       0.0499967,            0.05,            0.05,       0.0500061,       0.0596179,       0.0788334,       0.0891109
        1.23438,        0.113214,       0.0499828,       0.0499966,            0.05,            0.05,       0.0500058,       0.0594408,       0.0784821,       0.0887152
        1.23535,        0.113043,       0.0499826,       0.0499966,            0.05,            0.05,       0.0500055,        0.059267,       0.0781351,       0.0883234
        1.23633,        0.112874,       0.0499824,       0.0499966,            0.05,            0.05,       0.0500052,       0.0590964,       0.0777923,       0.0879357
         1.2373,        0.112707,       0.0499822,       0.0499965,            0.05,            0.05,       0.0500049,       0.0589289,       0.0774537,       0.0875518
        1.23828,        0.112542,       0.0499821,       0.0499965,            0.05,            0.05,       0.0500047,       0.0587645,       0.0771192,       0.0871719
        1.23926,         0.11238,       0.0499819,       0.0499964,            0.05,            0.05,       0.0500044,       0.0586032,       0.0767888,       0.0867958
        1.24023,         0.11222,       0.0499817,       0.0499964,            0.05,            0.05,       0.0500042,       0.0584448,       0.0764624,       0.0864235
        1.24121,        0.112062,       0.0499815,       0.0499963,            0.05,            0.05,        0.050004,       0.0582893,         0.07614,        0.086055
        1.24219,        0.111906,       0.0499813,       0.0499963,            0.05,            0.05,       0.0500038,       0.0581367,       0.0758216,       0.0856902
        1.24316,        0.111753,       0.0499811,       0.0499963,            0.05,            0.05,       0.0500036,       0.0579869,        0.075507,       0.0853291
        1.24414,        0.111601,       0.0499809,       0.0499962,            0.05,            0.05,       0.0500034,       0.0578398,       0.0751962,       0.0849716
        1.24512,        0.111452,       0.0499807,       0.0499962,            0.05,            0.05,       0.0500032,       0.0576955,       0.0748892,       0.0846178
        1.24609,        0.111304,       0.0499805,       0.0499961,            0.05,            0.05,       0.0500031,       0.0575538,        0.074586,       0.0842675
        1.24707,        0.111159,       0.0499803,       0.0499961,            0.05,            0.05,       0.0500029,       0.0574147,       0.0742865,       0.0839208
        1.24805,        0.111015,       0.0499801,        0.049996,            0.05,            0.05,       0.0500027,       0.0572782,       0.0739906,       0.0835776
        1.24902,        0.110874,       0.0499799,        0.049996,            0.05,            0.05,       0.0500026,       0.0571442,       0.0736983,       0.0832378
           1.25,        0.110734,       0.0499797,       0.0499959,            0.05,            0.05,       0.0500025,       0.0570127,       0.0734096,       0.0829015
        1.25098,        0.110597,       0.0499795,       0.0499959,            0.05,            0.05,       0.0500023,       0.0568836,       0.0731244,       0.0825686
        1.25195,        0.110461,       0.0499793,       0.0499958,            0.05,            0.05,       0.0500022,       0.0567569,       0.0728426,       0.0822391
        1.25293,        0.110327,       0.0499791,       0.0499958,            0.05,            0.05,       0.0500021,       0.0566325,       0.0725643,       0.0819129
        1.25391,        0.110195,       0.0499789,       0.0499957,            0.05,            0.05,        0.050002,       0.0565103,       0.0722894,         0.08159
        1.25488,        0.110064,       0.0499787,       0.0499957,            0.05,            0.05,       0.0500019,       0.0563905,       0.0720179,       0.0812704
        1.25586,        0.109935,       0.0499784,       0.0499956,            0.05,            0.05,       0.0500018,       0.0562728,       0.0717496,        0.080954
        1.25684,        0.109809,       0.0499782,       0.0499956,            0.05,            0.05,       0.0500017,       0.0561573,       0.0714846,       0.0806408
        1.25781,        0.109683,        0.049978,       0.0499955,            0.05,            0.05,       0.0500016,        0.056044,       0.0712229,       0.0803308
        1.25879,         0.10956,       0.0499778,       0.0499954,            0.05,            0.05,       0.0500015,       0.0559327,       0.0709643,       0.0800239
        1.25977,        0.109438,       0.0499775,       0.0499954,            0.05,            0.05,       0.0500014,       0.0558235,       0.0707089,       0.0797201
        1.26074,        0.109318,       0.0499773,       0.0499953,            0.05,            0.05,       0.0500014,       0.0557163,       0.0704566,       0.0794194
        1.26172,        0.109199,       0.0499771,       0.0499953,            0.05,            0.05,       0.0500013,        0.055611,       0.0702073,       0.0791217
         1.2627,        0.109082,       0.0499769,       0.0499952,            0.05,            0.05,       0.0500012,       0.0555077,       0.0699612,       0.0788271
        1.26367,        0.108966,       0.0499766,       0.0499952,            0.05,            0.05,       0.0500012,       0.0554063,        0.069718,       0.0785354
        1.26465,        0.108853,       0.0499764,       0.0499951,            0.05,            0.05,       0.0500011,       0.0553068,       0.0694777,       0.0782467
        1.26562,         0.10874,       0.0499761,        0.049995,            0.05,            0.05,       0.0500011,       0.0552091,       0.0692404,       0.0779609
         1.2666,        0.108629,       0.0499759,        0.049995,            0.05,            0.05,        0.050001,       0.0551132,        0.069006,        0.077678
        1.26758,         0.10852,       0.0499756,       0.0499949,            0.05,            0.05,       0.0500009,        0.055019,       0.0687745,       0.0773979
        1.26855,        0.108412,       0.0499754,       0.0499949,            0.05,            0.05,       0.0500009,       0.0549266,       0.0685457,       0.0771207
        1.26953,        0.108305,       0.0499751,       0.0499948,            0.05,            0.05,       0.0500009,       0.0548359,       0.0683198,       0.0768463
        1.27051,          0.1082,       0.0499749,       0.0499947,            0.05,            0.05,       0.0500008,       0.0547469,       0.0680966,       0.0765747
        1.27148,        0.108096,       0.0499746,       0.0499947,            0.05,            0.05,       0.0500008,       0.0546595,       0.0678761,       0.0763058
        1.27246,        0.107994,       0.0499744,       0.0499946,            0.05,            0.05,       0.0500007,       0.0545737,       0.0676583,       0.0760397
        1.27344,        0.107893,       0.0499741,       0.0499945,            0.05,            0.05,       0.0500007,       0.0544895,       0.0674432,       0.0757762
        1.27441,        0.107793,       0.0499739,       0.0499945,       0.0499999,            0.05,       0.0500007,       0.0544068,       0.0672307,       0.0755154
        1.27539,        0.107695,       0.0499736,       0.0499944,       0.0499999,            0.05,       0.0500006,       0.0543257,       0.0670207,       0.0752572
        1.27637,        0.107598,       0.0499733,       0.0499943,       0.0499999,            0.05,       0.0500006,       0.0542461,       0.0668134,       0.0750017
        1.27734,        0.107502,        0.049973,       0.0499943,       0.0499999,            0.05,       0.0500006,       0.0541679,       0.0666085,       0.0747487
        1.27832,        0.107408,       0.0499728,       0.0499942,       0.0499999,            0.05,       0.0500005,       0.0540912,       0.0664062,       0.0744983
         1.2793,        0.107315,       0.0499725,       0.0499941,       0.0499999,            0.05,       0.0500005,       0.0540158,       0.0662063,       0.0742504
        1.28027,        0.107223,       0.0499722,        0.049994,       0.0499999,            0.05,       0.0500005,       0.0539419,       0.0660088,       0.0740051
        1.28125,        0.107132,       0.0499719,        0.049994,       0.0499999,            0.05,       0.0500004,       0.0538693,       0.0658138,       0.0737622
        1.28223,        0.107042,       0.0499716,       0.0499939,       0.0499999,            0.05,       0.0500004,       0.0537981,       0.0656211,       0.0735218
         1.2832,        0.106954,       0.0499713,       0.0499938,       0.0499999,            0.05,       0.0500004,       0.0537282,       0.0654308,       0.0732838
        1.28418,        0.106867,       0.0499711,       0.0499937,       0.0499999,            0.05,       0.0500004,       0.0536595,       0.0652428,       0.0730482
        1.28516,        0.106781,       0.0499708,       0.0499937,       0.0499999,            0.05,       0.0500004,       0.0535921,       0.0650571,        0.072815
        1.28613,        0.106696,       0.0499705,       0.0499936,       0.0499999,            0.05,       0.0500003,        0.053526,       0.0648737,       0.0725841
        1.28711,        0.106612,       0.0499702,       0.0499935,       0.0499999,            0.05,       0.0500003,       0.0534611,       0.0646924,       0.0723556
        1.28809,        0.106529,       0.0499698,       0.0499934,       0.0499999,            0.05,       0.0500003,       0.0533974,       0.0645134,       0.0721294
        1.28906,        0.106447,       0.0499695,       0.0499933,       0.0499999,            0.05,       0.0500003,       0.0533348,       0.0643366,       0.0719055
        1.29004,        0.106367,       0.0499692,       0.0499933,       0.0499999,            0.05,       0.0500003,       0.0532734,        0.064162,       0.0716839
        1.29102,        0.106287,       0.0499689,       0.0499932,       0.0499999,            0.05,       0.0500003,       0.0532132,       0.0639894,       0.0714645
        1.29199,        0.106209,       0.0499686,       0.0499931,       0.0499999,            0.05,       0.0500003,        0.053154,        0.063819,       0.0712473
        1.29297,        0.106131,       0.0499683,        0.049993,       0.0499999,            0.05,       0.0500002,       0.0530959,       0.0636506,       0.0710323
        1.29395,        0.106055,        0.049968,       0.0499929,       0.0499999,            0.05,       0.0500002,       0.0530389,       0.0634843,       0.0708195
        1.29492,        0.105979,       0.0499676,       0.0499928,       0.0499999,            0.05,       0.0500002,        0.052983,         0.06332,       0.0706089
         1.2959,        0.105905,       0.0499673,       0.0499927,       0.0499999,            0.05,       0.0500002,       0.0529281,       0.0631577,       0.0704004
        1.29688,        0.105831,        0.049967,       0.0499927,       0.0499999,            0.05,       0.0500002,       0.0528742,       0.0629974,        0.070194
        1.29785,        0.105759,       0.0499666,       0.0499926,       0.0499999,            0.05,       0.0500002,       0.0528212,       0.0628391,       0.0699896
        1.29883,        0.105687,       0.0499663,       0.0499925,       0.0499999,            0.05,       0.0500002,       0.0527693,       0.0626827,       0.0697874
         1.2998,        0.105616,       0.0499659,       0.0499924,       0.0499999,            0.05,       0.0500002,       0.0527183,       0.0625281,       0.0695872
        1.30078,        0.105547,       0.0499656,       0.0499923,       0.0499999,            0.05,       0.0500002,       0.0526683,       0.0623755,        0.069389
        1.30176,        0.105478,       0.0499652,       0.0499922,       0.0499999,            0.05,       0.0500001,       0.0526191,       0.0622247,       0.0691928
        1.30273,         0.10541,       0.0499649,       0.0499921,       0.0499999,            0.05,       0.0500001,       0.0525709,       0.0620758,       0.0689986
        1.30371,        0.105343,       0.0499645,        0.049992,       0.0499999,            0.05,       0.0500001,       0.0525236,       0.0619287,       0.0688064
        1.30469,        0.105277,       0.0499642,       0.0499919,       0.0499999,            0.05,       0.0500001,       0.0524771,       0.0617833,       0.0686161
        1.30566,        0.105211,       0.0499638,       0.0499918,       0.0499999,            0.05,       0.0500001,       0.0524315,       0.0616398,       0.0684277
        1.30664,        0.105147,       0.0499634,       0.0499917,       0.0499999,            0.05,       0.0500001,       0.0523867,        0.061498,       0.0682413
        1.30762,        0.105083,        0.049963,       0.0499916,       0.0499999,            0.05,       0.0500001,       0.0523428,       0.0613579,       0.0680567
        1.30859,         0.10502,       0.0499627,       0.0499915,       0.0499999,            0.05,       0.0500001,       0.0522997,       0.0612195,        0.067874
        1.30957,        0.104958,       0.0499623,       0.0499914,       0.0499999,            0.05,       0.0500001,       0.0522573,       0.0610828,       0.0676932
        1.31055,        0.104897,       0.0499619,       0.0499913,       0.0499999,            0.05,       0.0500001,       0.0522158,       0.0609478,       0.0675142
        1.31152,        0.104836,       0.0499615,       0.0499912,       0.0499999,            0.05,       0.0500001,        0.052175,       0.0608144,        0.067337
         1.3125,        0.104777,       0.0499611,       0.0499911,       0.0499999,            0.05,       0.0500001,       0.0521349,       0.0606826,       0.0671615
        1.31348,        0.104718,       0.0499607,        0.049991,       0.0499999,            0.05,       0.0500001,       0.0520956,       0.0605525,       0.0669879
        1.31445,         0.10466,       0.0499603,       0.0499908,       0.0499999,            0.05,       0.0500001,        0.052057,       0.0604239,        0.066816
        1.31543,        0.104602,       0.0499599,       0.0499907,       0.0499999,            0.05,       0.0500001,       0.0520192,       0.0602969,       0.0666459
        1.31641,        0.104546,       0.0499595,       0.0499906,       0.0499999,            0.05,       0.0500001,        0.051982,       0.0601715,       0.0664775
        1.31738,         0.10449,       0.0499591,       0.0499905,       0.0499999,            0.05,       0.0500001,       0.0519455,       0.0600476,       0.0663107
        1.31836,        0.104434,       0.0499587,       0.0499904,       0.0499999,            0.05,       0.0500001,       0.0519097,       0.0599251,       0.0661457
        1.31934,         0.10438,       0.0499583,       0.0499903,       0.0499999,            0.05,       0.0500001,       0.0518745,       0.0598042,       0.0659823
        1.32031,        0.104326,       0.0499578,       0.0499901,       0.0499999,            0.05,       0.0500001,         0.05184,       0.0596848,       0.0658206
        1.32129,        0.104273,       0.0499574,         0.04999,       0.0499999,            0.05,       0.0500001,       0.0518061,       0.0595668,       0.0656606
        1.32227,         0.10422,        0.049957,       0.0499899,       0.0499999,            0.05,            0.05,       0.0517729,       0.0594502,       0.0655021
        1.32324,        0.104169,       0.0499565,       0.0499898,       0.0499999,            0.05,            0.05,       0.0517402,       0.0593351,       0.0653453
        1.32422,        0.104117,       0.0499561,       0.0499896,       0.0499999,            0.05,            0.05,       0.0517082,       0.0592214,         0.06519
         1.3252,        0.104067,       0.0499556,       0.0499895,       0.0499999,            0.05,            0.05,       0.0516768,        0.059109,       0.0650363
        1.32617,        0.104017,       0.0499552,       0.0499894,       0.0499999,            0.05,            0.05,       0.0516459,        0.058998,       0.0648842
        1.32715,        0.103968,       0.0499547,       0.0499893,       0.0499999,            0.05,            0.05,       0.0516156,       0.0588884,       0.0647336
        1.32812,        0.103919,       0.0499543,       0.0499891,       0.0499999,            0.05,            0.05,       0.0515858,       0.0587801,       0.0645845
         1.3291,        0.103871,       0.0499538,        0.049989,       0.0499999,            0.05,            0.05,       0.0515566,       0.0586731,       0.0644369
        1.33008,        0.103824,       0.0499533,       0.0499889,       0.0499999,            0.05,            0.05,        0.051528,       0.0585675,       0.0642909
        1.33105,        0.103777,       0.0499528,       0.0499887,       0.0499999,            0.05,            0.05,       0.0514999,       0.0584631,       0.0641463
        1.33203,        0.103731,       0.0499524,       0.0499886,       0.0499998,            0.05,            0.05,       0.0514722,         0.05836,       0.0640031
        1.33301,        0.103685,       0.0499519,       0.0499884,       0.0499998,            0.05,            0.05,       0.0514451,       0.0582581,       0.0638615
        1.33398,         0.10364,       0.0499514,       0.0499883,       0.0499998,            0.05,            0.05,       0.0514185,       0.0581575,       0.0637212
        1.33496,        0.103596,       0.0499509,       0.0499882,       0.0499998,            0.05,            0.05,       0.0513924,       0.0580581,       0.0635824
        1.33594,        0.103552,       0.0499504,        0.049988,       0.0499998,            0.05,            0.05,       0.0513668,         0.05796,       0.0634449
        1.33691,        0.103509,       0.0499499,       0.0499879,       0.0499998,            0.05,            0.05,       0.0513416,        0.057863,       0.0633089
        1.33789,        0.103466,       0.0499494,       0.0499877,       0.0499998,            0.05,            0.05,       0.0513169,       0.0577672,       0.0631743
        1.33887,        0.103424,       0.0499488,       0.0499876,       0.0499998,            0.05,            0.05,       0.0512927,       0.0576726,        0.063041
        1.33984,        0.103382,       0.0499483,       0.0499874,       0.0499998,            0.05,            0.05,       0.0512689,       0.0575791,        0.062909
        1.34082,        0.103341,       0.0499478,       0.0499873,       0.0499998,            0.05,            0.05,       0.0512455,       0.0574867,       0.0627784
         1.3418,          0.1033,       0.0499473,       0.0499871,       0.0499998,            0.05,            0.05,       0.0512226,       0.0573955,       0.0626491
        1.34277,         0.10326,       0.0499467,       0.0499869,       0.0499998,            0.05,            0.05,       0.0512001,       0.0573054,       0.0625211
        1.34375,        0.103221,       0.0499462,       0.0499868,       0.0499998,            0.05,            0.05,        0.051178,       0.0572164,       0.0623944
        1.34473,        0.103181,       0.0499456,       0.0499866,       0.0499998,            0.05,            0.05,       0.0511563,       0.0571285,        0.062269
         1.3457,        0.103143,       0.0499451,       0.0499864,       0.0499998,            0.05,            0.05,        0.051135,       0.0570416,       0.0621449
        1.34668,        0.103105,       0.0499445,       0.0499863,       0.0499998,            0.05,            0.05,       0.0511141,       0.0569559,        0.062022
        1.34766,        0.103067,       0.0499439,       0.0499861,       0.0499998,            0.05,            0.05,       0.0510936,       0.0568711,       0.0619004
        1.34863,         0.10303,       0.0499434,       0.0499859,       0.0499998,            0.05,            0.05,       0.0510735,       0.0567874,         0.06178
        1.34961,        0.102993,       0.0499428,       0.0499858,       0.0499998,            0.05,            0.05,       0.0510537,       0.0567047,       0.0616608
        1.35059,        0.102957,       0.0499422,       0.0499856,       0.0499998,            0.05,            0.05,       0.0510343,        0.056623,       0.0615428
        1.35156,        0.102921,       0.0499416,       0.0499854,       0.0499998,            0.05,            0.05,       0.0510152,       0.0565423,        0.061426
        1.35254,        0.102885,        0.049941,       0.0499852,       0.0499998,            0.05,            0.05,       0.0509966,       0.0564626,       0.0613104
        1.35352,         0.10285,       0.0499404,        0.049985,       0.0499998,            0.05,            0.05,       0.0509782,       0.0563839,        0.061196
        1.35449,        0.102816,       0.0499398,       0.0499849,       0.0499998,            0.05,            0.05,       0.0509602,       0.0563061,       0.0610827
        1.35547,        0.102782,       0.0499392,       0.0499847,       0.0499998,            0.05,            0.05,       0.0509425,       0.0562293,       0.0609705
        1.35645,        0.102748,       0.0499386,       0.0499845,       0.0499998,            0.05,            0.05,       0.0509252,       0.0561534,       0.0608595
        1.35742,        0.102715,       0.0499379,       0.0499843,       0.0499998,            0.05,            0.05,       0.0509081,       0.0560784,       0.0607497
         1.3584,        0.102682,       0.0499373,       0.0499841,       0.0499998,            0.05,            0.05,       0.0508914,       0.0560044,       0.0606409
        1.35938,         0.10265,       0.0499367,       0.0499839,       0.0499997,            0.05,            0.05,        0.050875,       0.0559312,       0.0605332
        1.36035,        0.102618,        0.049936,       0.0499837,       0.0499997,            0.05,            0.05,       0.0508589,       0.0558589,       0.0604267
        1.36133,        0.102586,       0.0499354,       0.0499835,       0.0499997,            0.05,            0.05,       0.0508431,       0.0557876,       0.0603212
         1.3623,        0.102555,       0.0499347,       0.0499833,       0.0499997,            0.05,            0.05,       0.0508276,       0.0557171,       0.0602167
        1.36328,        0.102524,        0.049934,       0.0499831,       0.0499997,            0.05,            0.05,       0.0508123,       0.0556474,       0.0601134
        1.36426,        0.102493,       0.0499334,       0.0499829,       0.0499997,            0.05,            0.05,       0.0507974,       0.0555786,        0.060011
        1.36523,        0.102463,       0.0499327,       0.0499827,       0.0499997,            0.05,            0.05,       0.0507827,       0.0555106,       0.0599097
        1.36621,        0.102434,        0.049932,       0.0499825,       0.0499997,            0.05,            0.05,       0.0507683,       0.0554435,       0.0598095
        1.36719,        0.102404,       0.0499313,       0.0499822,       0.0499997,            0.05,            0.05,       0.0507541,       0.0553772,       0.0597102
        1.36816,        0.102375,       0.0499306,        0.049982,       0.0499997,            0.05,            0.05,       0.0507402,       0.0553117,        0.059612
        1.36914,        0.102347,       0.0499299,       0.0499818,       0.0499997,            0.05,            0.05,       0.0507266,       0.0552469,       0.0595147
        1.37012,        0.102318,       0.0499292,       0.0499816,       0.0499997,            0.05,            0.05,       0.0507132,        0.055183,       0.0594185
        1.37109,         0.10229,       0.0499284,       0.0499814,       0.0499997,            0.05,            0.05,       0.0507001,       0.0551199,       0.0593232
        1.37207,        0.102263,       0.0499277,       0.0499811,       0.0499997,            0.05,            0.05,       0.0506872,       0.0550575,       0.0592288
        1.37305,        0.102236,        0.049927,       0.0499809,       0.0499997,            0.05,            0.05,       0.0506746,       0.0549959,       0.0591354
        1.37402,        0.102209,       0.0499262,       0.0499807,       0.0499997,            0.05,            0.05,       0.0506621,        0.054935,        0.059043
          1.375,        0.102182,       0.0499255,       0.0499804,       0.0499997,            0.05,            0.05,         0.05065,       0.0548749,       0.0589515
        1.37598,        0.102156,       0.0499247,       0.0499802,       0.0499997,            0.05,            0.05,        0.050638,       0.0548155,       0.0588609
        1.37695,         0.10213,       0.0499239,       0.0499799,       0.0499996,            0.05,            0.05,       0.0506262,       0.0547568,       0.0587713
        1.37793,        0.102104,       0.0499232,       0.0499797,       0.0499996,            0.05,            0.05,       0.0506147,       0.0546989,       0.0586825
        1.37891,        0.102079,       0.0499224,       0.0499794,       0.0499996,            0.05,            0.05,       0.0506034,       0.0546416,       0.0585947
        1.37988,        0.102054,       0.0499216,       0.0499792,       0.0499996,            0.05,            0.05,       0.0505923,       0.0545851,       0.0585077
        1.38086,        0.102029,       0.0499208,       0.0499789,       0.0499996,            0.05,            0.05,       0.0505814,       0.0545292,       0.0584217
        1.38184,        0.102005,         0.04992,       0.0499787,       0.0499996,            0.05,            0.05,       0.0505707,        0.054474,       0.0583364
        1.38281,        0.101981,       0.0499191,       0.0499784,       0.0499996,            0.05,            0.05,       0.0505602,       0.0544195,       0.0582521
        1.38379,        0.101957,       0.0499183,       0.0499781,       0.0499996,            0.05,            0.05,       0.0505499,       0.0543657,       0.0581686
        1.38477,        0.101933,       0.0499175,       0.0499779,       0.0499996,            0.05,            0.05,       0.0505397,       0.0543125,        0.058086
        1.38574,         0.10191,       0.0499166,       0.0499776,       0.0499996,            0.05,            0.05,       0.0505298,       0.0542599,       0.0580041
        1.38672,        0.101887,       0.0499158,       0.0499773,       0.0499996,            0.05,            0.05,         0.05052,        0.054208,       0.0579232
         1.3877,        0.101865,       0.0499149,        0.049977,       0.0499996,            0.05,            0.05,       0.0505105,       0.0541568,        0.057843
        1.38867,        0.101842,       0.0499141,       0.0499768,       0.0499996,            0.05,            0.05,       0.0505011,       0.0541061,       0.0577636
        1.38965,         0.10182,       0.0499132,       0.0499765,       0.0499995,            0.05,            0.05,       0.0504918,       0.0540561,       0.0576851
        1.39062,        0.101798,       0.0499123,       0.0499762,       0.0499995,            0.05,            0.05,       0.0504828,       0.0540067,       0.0576073
         1.3916,        0.101777,       0.0499114,       0.0499759,       0.0499995,            0.05,            0.05,       0.0504739,       0.0539579,       0.0575304
        1.39258,        0.101755,       0.0499105,       0.0499756,       0.0499995,            0.05,            0.05,       0.0504652,       0.0539097,       0.0574542
        1.39355,        0.101734,       0.0499096,       0.0499753,       0.0499995,            0.05,            0.05,       0.0504566,        0.053862,       0.0573787
        1.39453,        0.101713,       0.0499087,        0.049975,       0.0499995,            0.05,            0.05,       0.0504482,        0.053815,       0.0573041
        1.39551,        0.101693,       0.0499077,       0.0499747,       0.0499995,            0.05,            0.05,         0.05044,       0.0537685,       0.0572302
        1.39648,        0.101673,       0.0499068,       0.0499744,       0.0499995,            0.05,            0.05,       0.0504319,       0.0537226,        0.057157
        1.39746,        0.101652,       0.0499058,        0.049974,       0.0499995,            0.05,            0.05,       0.0504239,       0.0536772,       0.0570846
        1.39844,        0.101633,       0.0499049,       0.0499737,       0.0499995,            0.05,            0.05,       0.0504161,       0.0536324,       0.0570129
        1.39941,        0.101613,       0.0499039,       0.0499734,       0.0499995,            0.05,            0.05,       0.0504084,       0.0535882,        0.056942
        1.40039,        0.101594,       0.0499029,       0.0499731,       0.0499994,            0.05,            0.05,       0.0504009,       0.0535445,       0.0568717
        1.40137,        0.101574,       0.0499019,       0.0499727,       0.0499994,            0.05,            0.05,       0.0503935,       0.0535013,       0.0568022
        1.40234,        0.101556,       0.0499009,       0.0499724,       0.0499994,            0.05,            0.05,       0.0503863,       0.0534586,       0.0567334
        1.40332,        0.101537,       0.0498999,       0.0499721,       0.0499994,            0.05,            0.05,       0.0503792,       0.0534165,       0.0566653
         1.4043,        0.101518,       0.0498989,       0.0499717,       0.0499994,            0.05,            0.05,       0.0503722,       0.0533749,       0.0565978
        1.40527,          0.1015,       0.0498978,       0.0499714,       0.0499994,            0.05,            0.05,       0.0503653,       0.0533337,       0.0565311
        1.40625,        0.101482,       0.0498968,        0.049971,       0.0499994,            0.05,            0.05,       0.0503586,       0.0532931,        0.056465
        1.40723,        0.101464,       0.0498957,       0.0499707,       0.0499994,            0.05,            0.05,        0.050352,        0.053253,       0.0563996
         1.4082,        0.101447,       0.0498947,       0.0499703,       0.0499994,            0.05,            0.05,       0.0503455,       0.0532134,       0.0563348
        1.40918,        0.101429,       0.0498936,       0.0499699,       0.0499993,            0.05,            0.05,       0.0503392,       0.0531742,       0.0562707
        1.41016,        0.101412,       0.0498925,       0.0499696,       0.0499993,            0.05,            0.05,       0.0503329,       0.0531355,       0.0562073
        1.41113,        0.101395,       0.0498914,       0.0499692,       0.0499993,            0.05,            0.05,       0.0503268,       0.0530973,       0.0561445
        1.41211,        0.101378,       0.0498903,       0.0499688,       0.0499993,            0.05,            0.05,       0.0503208,       0.0530596,       0.0560823
        1.41309,        0.101362,       0.0498892,       0.0499684,       0.0499993,            0.05,            0.05,       0.0503149,       0.0530223,       0.0560208
        1.41406,        0.101346,        0.049888,        0.049968,       0.0499993,            0.05,            0.05,       0.0503091,       0.0529855,       0.0559598
        1.41504,        0.101329,       0.0498869,       0.0499676,       0.0499993,            0.05,            0.05,       0.0503034,       0.0529491,       0.0558995
        1.41602,        0.101313,       0.0498857,       0.0499672,       0.0499993,            0.05,            0.05,       0.0502978,       0.0529132,       0.0558398
        1.41699,        0.101298,       0.0498846,       0.0499668,       0.0499992,            0.05,            0.05,       0.0502923,       0.0528777,       0.0557808
        1.41797,        0.101282,       0.0498834,       0.0499664,       0.0499992,            0.05,            0.05,       0.0502869,       0.0528426,       0.0557223
        1.41895,        0.101266,       0.0498822,        0.049966,       0.0499992,            0.05,            0.05,       0.0502817,        0.052808,       0.0556644
        1.41992,        0.101251,        0.049881,       0.0499656,       0.0499992,            0.05,            0.05,       0.0502765,       0.0527738,       0.0556071
         1.4209,        0.101236,       0.0498798,       0.0499652,       0.0499992,            0.05,            0.05,       0.0502714,         0.05274,       0.0555503
        1.42188,        0.101221,       0.0498786,       0.0499647,       0.0499992,            0.05,            0.05,       0.0502664,       0.0527066,       0.0554942
        1.42285,        0.101207,       0.0498773,       0.0499643,       0.0499992,            0.05,            0.05,       0.0502615,       0.0526737,       0.0554386
        1.42383,        0.101192,       0.0498761,       0.0499639,       0.0499991,            0.05,            0.05,       0.0502567,       0.0526411,       0.0553836
         1.4248,        0.101178,       0.0498748,       0.0499634,       0.0499991,            0.05,            0.05,       0.0502519,       0.0526089,       0.0553291
        1.42578,        0.101163,       0.0498735,        0.049963,       0.0499991,            0.05,            0.05,       0.0502473,       0.0525771,       0.0552752
        1.42676,        0.101149,       0.0498722,       0.0499625,       0.0499991,            0.05,            0.05,       0.0502427,       0.0525457,       0.0552218
        1.42773,        0.101135,       0.0498709,        0.049962,       0.0499991,            0.05,            0.05,       0.0502383,       0.0525147,        0.055169
        1.42871,        0.101122,       0.0498696,       0.0499616,        0.049999,            0.05,            0.05,       0.0502339,       0.0524841,       0.0551167
        1.42969,        0.101108,       0.0498683,       0.0499611,        0.049999,            0.05,            0.05,       0.0502296,       0.0524538,       0.0550649
        1.43066,        0.101095,       0.0498669,       0.0499606,        0.049999,            0.05,            0.05,       0.0502254,       0.0524239,       0.0550136
        1.43164,        0.101081,       0.0498656,       0.0499601,        0.049999,            0.05,            0.05,       0.0502212,       0.0523944,       0.0549629
        1.43262,        0.101068,       0.0498642,       0.0499596,        0.049999,            0.05,            0.05,       0.0502171,       0.0523652,       0.0549127
        1.43359,        0.101055,       0.0498628,       0.0499591,        0.049999,            0.05,            0.05,       0.0502131,       0.0523364,        0.054863
        1.43457,        0.101043,       0.0498614,       0.0499586,       0.0499989,            0.05,            0.05,       0.0502092,       0.0523079,       0.0548138
        1.43555,         0.10103,         0.04986,       0.0499581,       0.0499989,            0.05,            0.05,       0.0502054,       0.0522798,       0.0547651
        1.43652,        0.101017,       0.0498585,       0.0499576,       0.0499989,            0.05,            0.05,       0.0502016,        0.052252,       0.0547169
         1.4375,        0.101005,       0.0498571,       0.0499571,       0.0499989,            0.05,            0.05,       0.0501979,       0.0522246,       0.0546691
        1.43848,        0.100993,       0.0498556,       0.0499566,       0.0499989,            0.05,            0.05,       0.0501942,       0.0521975,       0.0546219
        1.43945,        0.100981,       0.0498542,        0.049956,       0.0499988,            0.05,            0.05,       0.0501907,       0.0521707,       0.0545751
        1.44043,        0.100969,       0.0498527,       0.0499555,       0.0499988,            0.05,            0.05,       0.0501871,       0.0521443,       0.0545288
        1.44141,        0.100957,       0.0498512,       0.0499549,       0.0499988,            0.05,            0.05,       0.0501837,       0.0521181,        0.054483
        1.44238,        0.100945,       0.0498496,       0.0499544,       0.0499988,            0.05,            0.05,       0.0501803,       0.0520923,       0.0544377
        1.44336,        0.100934,       0.0498481,       0.0499538,       0.0499987,            0.05,            0.05,        0.050177,       0.0520668,       0.0543928
        1.44434,        0.100922,       0.0498466,       0.0499532,       0.0499987,            0.05,            0.05,       0.0501737,       0.0520417,       0.0543483
        1.44531,        0.100911,        0.049845,       0.0499527,       0.0499987,            0.05,            0.05,       0.0501705,       0.0520168,       0.0543043
        1.44629,          0.1009,       0.0498434,       0.0499521,       0.0499987,            0.05,            0.05,       0.0501674,       0.0519922,       0.0542608
        1.44727,        0.100889,       0.0498418,       0.0499515,       0.0499986,            0.05,            0.05,       0.0501643,       0.0519679,       0.0542177
        1.44824,        0.100878,       0.0498402,       0.0499509,       0.0499986,            0.05,            0.05,       0.0501613,        0.051944,        0.054175
        1.44922,        0.100867,       0.0498386,       0.0499503,       0.0499986,            0.05,            0.05,       0.0501583,       0.0519203,       0.0541327
         1.4502,        0.100857,       0.0498369,       0.0499497,       0.0499986,            0.05,            0.05,       0.0501554,       0.0518969,       0.0540909
        1.45117,        0.100846,       0.0498352,       0.0499491,       0.0499985,            0.05,            0.05,       0.0501525,       0.0518738,       0.0540495
        1.45215,        0.100836,       0.0498336,       0.0499484,       0.0499985,            0.05,            0.05,       0.0501497,        0.051851,       0.0540086
        1.45312,        0.100825,       0.0498318,       0.0499478,       0.0499985,            0.05,            0.05,        0.050147,       0.0518284,        0.053968
         1.4541,        0.100815,       0.0498301,       0.0499472,       0.0499985,            0.05,            0.05,       0.0501443,       0.0518061,       0.0539279
        1.45508,        0.100805,       0.0498284,       0.0499465,       0.0499984,            0.05,            0.05,       0.0501416,       0.0517841,       0.0538881
        1.45605,        0.100795,       0.0498266,       0.0499458,       0.0499984,            0.05,            0.05,        0.050139,       0.0517624,       0.0538488
        1.45703,        0.100785,       0.0498249,       0.0499452,       0.0499984,            0.05,            0.05,       0.0501365,       0.0517409,       0.0538098
        1.45801,        0.100775,       0.0498231,       0.0499445,       0.0499983,            0.05,            0.05,       0.0501339,       0.0517197,       0.0537713
        1.45898,        0.100766,       0.0498213,       0.0499438,       0.0499983,            0.05,            0.05,       0.0501315,       0.0516987,       0.0537331
        1.45996,        0.100756,       0.0498194,       0.0499431,       0.0499983,            0.05,            0.05,       0.0501291,       0.0516781,       0.0536954
        1.46094,        0.100747,       0.0498176,       0.0499424,       0.0499982,            0.05,            0.05,       0.0501267,       0.0516576,        0.053658
        1.46191,        0.100738,       0.0498157,       0.0499417,       0.0499982,            0.05,            0.05,       0.0501243,       0.0516374,        0.053621
        1.46289,        0.100728,       0.0498138,        0.049941,       0.0499982,            0.05,            0.05,       0.0501221,       0.0516175,       0.0535843
        1.46387,        0.100719,       0.0498119,       0.0499403,       0.0499981,            0.05,            0.05,       0.0501198,       0.0515978,       0.0535481
        1.46484,         0.10071,         0.04981,       0.0499395,       0.0499981,            0.05,            0.05,       0.0501176,       0.0515783,       0.0535122
        1.46582,        0.100701,       0.0498081,       0.0499388,       0.0499981,            0.05,            0.05,       0.0501154,       0.0515591,       0.0534766
         1.4668,        0.100692,       0.0498061,        0.049938,        0.049998,            0.05,            0.05,       0.0501133,       0.0515401,       0.0534414
        1.46777,        0.100684,       0.0498041,       0.0499373,        0.049998,            0.05,            0.05,       0.0501112,       0.0515213,       0.0534066
        1.46875,        0.100675,       0.0498021,       0.0499365,        0.049998,            0.05,            0.05,       0.0501092,       0.0515028,       0.0533722
        1.46973,        0.100666,       0.0498001,       0.0499357,       0.0499979,            0.05,            0.05,       0.0501072,       0.0514845,        0.053338
         1.4707,        0.100658,       0.0497981,       0.0499349,       0.0499979,            0.05,            0.05,       0.0501052,       0.0514664,       0.0533043
        1.47168,         0.10065,        0.049796,       0.0499341,       0.0499978,            0.05,            0.05,       0.0501033,       0.0514485,       0.0532708
        1.47266,        0.100641,       0.0497939,       0.0499333,       0.0499978,            0.05,            0.05,       0.0501014,       0.0514309,       0.0532377
        1.47363,        0.100633,       0.0497918,       0.0499325,       0.0499978,            0.05,            0.05,       0.0500995,       0.0514134,        0.053205
        1.47461,        0.100625,       0.0497897,       0.0499316,       0.0499977,            0.05,            0.05,       0.0500977,       0.0513962,       0.0531725
        1.47559,        0.100617,       0.0497875,       0.0499308,       0.0499977,            0.05,            0.05,       0.0500959,       0.0513792,       0.0531404
        1.47656,        0.100609,       0.0497854,       0.0499299,       0.0499976,            0.05,            0.05,       0.0500941,       0.0513624,       0.0531087
        1.47754,        0.100601,       0.0497832,       0.0499291,       0.0499976,            0.05,            0.05,       0.0500924,       0.0513458,       0.0530772
        1.47852,        0.100594,        0.049781,       0.0499282,       0.0499975,            0.05,            0.05,       0.0500907,       0.0513294,       0.0530461
        1.47949,        0.100586,       0.0497787,       0.0499273,       0.0499975,            0.05,            0.05,        0.050089,       0.0513132,       0.0530153
        1.48047,        0.100578,       0.0497765,       0.0499264,       0.0499975,            0.05,            0.05,       0.0500874,       0.0512972,       0.0529848
        1.48145,        0.100571,       0.0497742,       0.0499255,       0.0499974,            0.05,            0.05,       0.0500857,       0.0512814,       0.0529546
        1.48242,        0.100563,       0.0497719,       0.0499246,       0.0499974,            0.05,            0.05,       0.0500842,       0.0512658,       0.0529247
         1.4834,        0.100556,       0.0497695,       0.0499237,       0.0499973,            0.05,            0.05,       0.0500826,       0.0512504,       0.0528951
        1.48438,        0.100549,       0.0497672,       0.0499227,       0.0499973,            0.05,            0.05,       0.0500811,       0.0512351,       0.0528658
        1.48535,        0.100541,       0.0497648,       0.0499218,       0.0499972,            0.05,            0.05,       0.0500796,       0.0512201,       0.0528368
        1.48633,        0.100534,       0.0497624,       0.0499208,       0.0499972,            0.05,            0.05,       0.0500781,       0.0512052,       0.0528081
         1.4873,        0.100527,         0.04976,       0.0499198,       0.0499971,            0.05,            0.05,       0.0500767,       0.0511905,       0.0527797
        1.48828,         0.10052,       0.0497575,       0.0499188,        0.049997,            0.05,            0.05,       0.0500753,        0.051176,       0.0527515
        1.48926,        0.100513,        0.049755,       0.0499178,        0.049997,            0.05,            0.05,       0.0500739,       0.0511617,       0.0527237
        1.49023,        0.100506,       0.0497525,       0.0499168,       0.0499969,            0.05,            0.05,       0.0500725,       0.0511476,       0.0526961
        1.49121,          0.1005,         0.04975,       0.0499158,       0.0499969,            0.05,            0.05,       0.0500712,       0.0511336,       0.0526689
        1.49219,        0.100493,       0.0497474,       0.0499148,       0.0499968,            0.05,            0.05,       0.0500699,       0.0511198,       0.0526419
        1.49316,        0.100486,       0.0497449,       0.0499137,       0.0499968,            0.05,            0.05,       0.0500686,       0.0511061,       0.0526151
        1.49414,         0.10048,       0.0497423,       0.0499126,       0.0499967,            0.05,            0.05,       0.0500673,       0.0510926,       0.0525887
        1.49512,        0.100473,       0.0497396,       0.0499116,       0.0499966,            0.05,            0.05,       0.0500661,       0.0510793,       0.0525625
        1.49609,        0.100467,        0.049737,       0.0499105,       0.0499966,            0.05,            0.05,       0.0500649,       0.0510662,       0.0525366
        1.49707,         0.10046,       0.0497343,       0.0499094,       0.0499965,            0.05,            0.05,       0.0500637,       0.0510532,       0.0525109
        1.49805,        0.100454,       0.0497316,       0.0499082,       0.0499964,            0.05,            0.05,       0.0500625,       0.0510404,       0.0524855
        1.49902,        0.100448,       0.0497288,       0.0499071,       0.0499964,            0.05,            0.05,       0.0500614,       0.0510277,       0.0524603
            1.5,        0.100441,        0.049726,        0.049906,       0.0499963,            0.05,            0.05,       0.0500602,       0.0510152,       0.0524354
        1.50098,        0.100435,       0.0497232,       0.0499048,       0.0499962,            0.05,            0.05,       0.0500591,       0.0510028,       0.0524108
        1.50195,        0.100429,       0.0497204,       0.0499036,       0.0499962,            0.05,            0.05,        0.050058,       0.0509906,       0.0523864
        1.50293,        0.100423,       0.0497175,       0.0499025,       0.0499961,            0.05,            0.05,        0.050057,       0.0509785,       0.0523623
        1.50391,        0.100417,       0.0497147,       0.0499012,        0.049996,            0.05,            0.05,       0.0500559,       0.0509666,       0.0523384
        1.50488,        0.100411,       0.0497117,          0.0499,        0.049996,            0.05,            0.05,       0.0500549,       0.0509548,       0.0523147
        1.50586,        0.100405,       0.0497088,       0.0498988,       0.0499959,            0.05,            0.05,       0.0500539,       0.0509432,       0.0522913
        1.50684,        0.100399,       0.0497058,       0.0498975,       0.0499958,            0.05,            0.05,       0.0500529,       0.0509317,       0.0522681
        1.50781,        0.100394,       0.0497028,       0.0498963,       0.0499957,            0.05,            0.05,       0.0500519,       0.0509203,       0.0522451
        1.50879,        0.100388,       0.0496998,        0.049895,       0.0499956,            0.05,            0.05,        0.050051,       0.0509091,       0.0522224
        1.50977,        0.100382,       0.0496967,       0.0498937,       0.0499956,            0.05,            0.05,         0.05005,        0.050898,       0.0521999
        1.51074,        0.100377,       0.0496936,       0.0498924,       0.0499955,            0.05,            0.05,       0.0500491,       0.0508871,       0.0521777
        1.51172,        0.100371,       0.0496905,       0.0498911,       0.0499954,            0.05,            0.05,       0.0500482,       0.0508763,       0.0521557
         1.5127,        0.100366,       0.0496873,       0.0498897,       0.0499953,            0.05,            0.05,       0.0500473,       0.0508656,       0.0521338
        1.51367,         0.10036,       0.0496841,       0.0498884,       0.0499952,            0.05,            0.05,       0.0500464,       0.0508551,       0.0521123
        1.51465,        0.100355,       0.0496809,        0.049887,       0.0499951,            0.05,            0.05,       0.0500456,       0.0508447,       0.0520909
        1.51562,        0.100349,       0.0496776,       0.0498856,        0.049995,            0.05,            0.05,       0.0500447,       0.0508344,       0.0520697
         1.5166,        0.100344,       0.0496743,       0.0498842,       0.0499949,            0.05,            0.05,       0.0500439,       0.0508242,       0.0520488
        1.51758,        0.100339,        0.049671,       0.0498828,       0.0499948,            0.05,            0.05,       0.0500431,       0.0508142,       0.0520281
        1.51855,        0.100334,       0.0496676,       0.0498813,       0.0499947,            0.05,            0.05,       0.0500423,       0.0508042,       0.0520075
        1.51953,        0.100328,       0.0496642,       0.0498798,       0.0499946,            0.05,            0.05,       0.0500415,       0.0507944,       0.0519872
        1.52051,        0.100323,       0.0496608,       0.0498784,       0.0499945,            0.05,            0.05,       0.0500408,       0.0507848,       0.0519671
        1.52148,        0.100318,       0.0496573,       0.0498769,       0.0499944,            0.05,            0.05,         0.05004,       0.0507752,       0.0519472
        1.52246,        0.100313,       0.0496538,       0.0498753,       0.0499943,            0.05,            0.05,       0.0500393,       0.0507658,       0.0519275
        1.52344,        0.100308,       0.0496503,       0.0498738,       0.0499942,            0.05,            0.05,       0.0500386,       0.0507564,        0.051908
        1.52441,        0.100303,       0.0496467,       0.0498723,       0.0499941,            0.05,            0.05,       0.0500379,       0.0507472,       0.0518887
        1.52539,        0.100298,       0.0496431,       0.0498707,        0.049994,            0.05,            0.05,       0.0500372,       0.0507381,       0.0518696
        1.52637,        0.100293,       0.0496395,       0.0498691,       0.0499939,            0.05,            0.05,       0.0500365,       0.0507291,       0.0518507
        1.52734,        0.100289,       0.0496358,       0.0498675,       0.0499938,            0.05,            0.05,       0.0500358,       0.0507202,        0.051832
        1.52832,        0.100284,       0.0496321,       0.0498658,       0.0499937,            0.05,            0.05,       0.0500351,       0.0507115,       0.0518134
         1.5293,        0.100279,       0.0496283,       0.0498642,       0.0499936,            0.05,            0.05,       0.0500345,       0.0507028,       0.0517951
        1.53027,        0.100274,       0.0496245,       0.0498625,       0.0499934,            0.05,            0.05,       0.0500339,       0.0506942,       0.0517769
        1.53125,         0.10027,       0.0496207,       0.0498608,       0.0499933,            0.05,            0.05,       0.0500332,       0.0506858,       0.0517589
        1.53223,        0.100265,       0.0496168,       0.0498591,       0.0499932,            0.05,            0.05,       0.0500326,       0.0506774,       0.0517411
         1.5332,         0.10026,       0.0496129,       0.0498574,       0.0499931,            0.05,            0.05,        0.050032,       0.0506692,       0.0517235
        1.53418,        0.100256,       0.0496089,       0.0498556,       0.0499929,            0.05,            0.05,       0.0500314,        0.050661,       0.0517061
        1.53516,        0.100251,       0.0496049,       0.0498538,       0.0499928,            0.05,            0.05,       0.0500309,        0.050653,       0.0516888
        1.53613,        0.100247,       0.0496009,        0.049852,       0.0499927,            0.05,            0.05,       0.0500303,        0.050645,       0.0516717
        1.53711,        0.100242,       0.0495968,       0.0498502,       0.0499925,            0.05,            0.05,       0.0500297,       0.0506371,       0.0516548
        1.53809,        0.100238,       0.0495927,       0.0498483,       0.0499924,            0.05,            0.05,       0.0500292,       0.0506294,       0.0516381
        1.53906,        0.100233,       0.0495885,       0.0498465,       0.0499922,            0.05,            0.05,       0.0500286,       0.0506217,       0.0516215
        1.54004,        0.100229,       0.0495843,       0.0498446,       0.0499921,            0.05,            0.05,       0.0500281,       0.0506141,       0.0516051
        1.54102,        0.100224,       0.0495801,       0.0498427,       0.0499919,            0.05,            0.05,       0.0500276,       0.0506067,       0.0515888
        1.54199,         0.10022,       0.0495758,       0.0498407,       0.0499918,            0.05,            0.05,       0.0500271,       0.0505993,       0.0515728
        1.54297,        0.100216,       0.0495714,       0.0498388,       0.0499916,            0.05,            0.05,       0.0500266,        0.050592,       0.0515569
        1.54395,        0.100211,       0.0495671,       0.0498368,       0.0499915,            0.05,            0.05,       0.0500261,       0.0505848,       0.0515411
        1.54492,        0.100207,       0.0495626,       0.0498347,       0.0499913,            0.05,            0.05,       0.0500256,       0.0505776,       0.0515255
         1.5459,        0.100203,       0.0495582,       0.0498327,       0.0499912,            0.05,            0.05,       0.0500252,       0.0505706,       0.0515101
        1.54688,        0.100199,       0.0495536,       0.0498306,        0.049991,            0.05,            0.05,       0.0500247,       0.0505636,       0.0514948
        1.54785,        0.100195,       0.0495491,       0.0498286,       0.0499908,            0.05,            0.05,       0.0500242,       0.0505568,       0.0514797
        1.54883,         0.10019,       0.0495445,       0.0498264,       0.0499907,            0.05,            0.05,       0.0500238,         0.05055,       0.0514647
         1.5498,        0.100186,       0.0495398,       0.0498243,       0.0499905,            0.05,            0.05,       0.0500234,       0.0505433,       0.0514499
        1.55078,        0.100182,       0.0495351,       0.0498221,       0.0499903,            0.05,            0.05,       0.0500229,       0.0505367,       0.0514352
        1.55176,        0.100178,       0.0495304,       0.0498199,       0.0499901,            0.05,            0.05,       0.0500225,       0.0505301,       0.0514207
        1.55273,        0.100174,       0.0495256,       0.0498177,       0.0499899,            0.05,            0.05,       0.0500221,       0.0505237,       0.0514063
        1.55371,         0.10017,       0.0495207,       0.0498155,       0.0499897,            0.05,            0.05,       0.0500217,       0.0505173,       0.0513921
        1.55469,        0.100166,       0.0495158,       0.0498132,       0.0499896,            0.05,            0.05,       0.0500213,        0.050511,        0.051378
        1.55566,        0.100162,       0.0495109,       0.0498109,       0.0499894,            0.05,            0.05,       0.0500209,       0.0505048,       0.0513641
        1.55664,        0.100158,       0.0495059,       0.0498086,       0.0499892,            0.05,            0.05,       0.0500205,       0.0504986,       0.0513503
        1.55762,        0.100154,       0.0495008,       0.0498062,        0.049989,            0.05,            0.05,       0.0500201,       0.0504925,       0.0513366
        1.55859,         0.10015,       0.0494957,       0.0498038,       0.0499887,            0.05,            0.05,       0.0500198,       0.0504865,       0.0513231
        1.55957,        0.100146,       0.0494905,       0.0498014,       0.0499885,            0.05,            0.05,       0.0500194,       0.0504806,       0.0513097
        1.56055,        0.100142,       0.0494853,       0.0497989,       0.0499883,            0.05,            0.05,        0.050019,       0.0504748,       0.0512964
        1.56152,        0.100138,       0.0494801,       0.0497965,       0.0499881,            0.05,            0.05,       0.0500187,        0.050469,       0.0512833
         1.5625,        0.100135,       0.0494748,        0.049794,       0.0499879,            0.05,            0.05,       0.0500183,       0.0504633,       0.0512703
        1.56348,        0.100131,       0.0494694,       0.0497914,       0.0499877,            0.05,            0.05,        0.050018,       0.0504576,       0.0512575
        1.56445,        0.100127,        0.049464,       0.0497888,       0.0499874,            0.05,            0.05,       0.0500177,        0.050452,       0.0512448
        1.56543,        0.100123,       0.0494585,       0.0497862,       0.0499872,            0.05,            0.05,       0.0500173,       0.0504465,       0.0512322
        1.56641,        0.100119,        0.049453,       0.0497836,       0.0499869,            0.05,            0.05,        0.050017,       0.0504411,       0.0512197
        1.56738,        0.100116,       0.0494474,       0.0497809,       0.0499867,            0.05,            0.05,       0.0500167,       0.0504357,       0.0512074
        1.56836,        0.100112,       0.0494417,       0.0497782,       0.0499865,            0.05,            0.05,       0.0500164,       0.0504304,       0.0511951
        1.56934,        0.100108,        0.049436,       0.0497755,       0.0499862,            0.05,            0.05,       0.0500161,       0.0504252,        0.051183
        1.57031,        0.100104,       0.0494302,       0.0497727,       0.0499859,            0.05,            0.05,       0.0500158,         0.05042,       0.0511711
        1.57129,        0.100101,       0.0494244,       0.0497699,       0.0499857,            0.05,            0.05,       0.0500155,       0.0504149,       0.0511592
        1.57227,        0.100097,       0.0494185,       0.0497671,       0.0499854,            0.05,            0.05,       0.0500152,       0.0504098,       0.0511475
        1.57324,        0.100093,       0.0494126,       0.0497642,       0.0499851,            0.05,            0.05,       0.0500149,       0.0504048,       0.0511359
        1.57422,        0.100089,       0.0494066,       0.0497613,       0.0499849,            0.05,            0.05,       0.0500147,       0.0503999,       0.0511244
         1.5752,        0.100086,       0.0494005,       0.0497584,       0.0499846,            0.05,            0.05,       0.0500144,        0.050395,        0.051113
        1.57617,        0.100082,       0.0493944,       0.0497554,       0.0499843,            0.05,            0.05,       0.0500141,       0.0503902,       0.0511018
        1.57715,        0.100078,       0.0493882,       0.0497524,        0.049984,            0.05,            0.05,       0.0500139,       0.0503854,       0.0510906
        1.57812,        0.100075,        0.049382,       0.0497493,       0.0499837,            0.05,            0.05,       0.0500136,       0.0503808,       0.0510796
         1.5791,        0.100071,       0.0493756,       0.0497462,       0.0499834,            0.05,            0.05,       0.0500134,       0.0503761,       0.0510687
        1.58008,        0.100068,       0.0493693,       0.0497431,       0.0499831,            0.05,            0.05,       0.0500131,       0.0503715,       0.0510578
        1.58105,        0.100064,       0.0493628,       0.0497399,       0.0499827,            0.05,            0.05,       0.0500129,        0.050367,       0.0510471
        1.58203,         0.10006,       0.0493563,       0.0497367,       0.0499824,            0.05,            0.05,       0.0500126,       0.0503625,       0.0510365
        1.58301,        0.100057,       0.0493497,       0.0497335,       0.0499821,            0.05,            0.05,       0.0500124,       0.0503581,       0.0510261
        1.58398,        0.100053,       0.0493431,       0.0497302,       0.0499818,            0.05,            0.05,       0.0500122,       0.0503538,       0.0510157
        1.58496,        0.100049,       0.0493364,       0.0497268,       0.0499814,            0.05,            0.05,        0.050012,       0.0503494,       0.0510054
        1.58594,        0.100046,       0.0493296,       0.0497235,       0.0499811,            0.05,            0.05,       0.0500117,       0.0503452,       0.0509952
        1.58691,        0.100042,       0.0493227,       0.0497201,       0.0499807,            0.05,            0.05,       0.0500115,        0.050341,       0.0509852
        1.58789,        0.100039,       0.0493158,       0.0497166,       0.0499804,            0.05,            0.05,       0.0500113,       0.0503368,       0.0509752
        1.58887,        0.100035,       0.0493088,       0.0497131,         0.04998,            0.05,            0.05,       0.0500111,       0.0503327,       0.0509653
        1.58984,        0.100032,       0.0493017,       0.0497096,       0.0499796,            0.05,            0.05,       0.0500109,       0.0503287,       0.0509556
        1.59082,        0.100028,       0.0492946,        0.049706,       0.0499792,            0.05,            0.05,       0.0500107,       0.0503247,       0.0509459
         1.5918,        0.100024,       0.0492874,       0.0497024,       0.0499788,            0.05,            0.05,       0.0500105,       0.0503207,       0.0509363
        1.59277,        0.100021,       0.0492801,       0.0496987,       0.0499784,            0.05,            0.05,       0.0500103,       0.0503168,       0.0509268
        1.59375,        0.100017,       0.0492728,        0.049695,        0.049978,            0.05,            0.05,       0.0500101,       0.0503129,       0.0509175
        1.59473,        0.100014,       0.0492653,       0.0496912,       0.0499776,            0.05,            0.05,       0.0500099,       0.0503091,       0.0509082
         1.5957,         0.10001,       0.0492578,       0.0496874,       0.0499772,            0.05,            0.05,       0.0500097,       0.0503054,        0.050899
        1.59668,        0.100007,       0.0492502,       0.0496836,       0.0499768,            0.05,            0.05,       0.0500096,       0.0503016,       0.0508899
        1.59766,        0.100003,       0.0492426,       0.0496797,       0.0499763,            0.05,            0.05,       0.0500094,        0.050298,       0.0508809
        1.59863,       0.0999995,       0.0492348,       0.0496757,       0.0499759,            0.05,            0.05,       0.0500092,       0.0502943,        0.050872
        1.59961,       0.0999959,        0.049227,       0.0496717,       0.0499754,            0.05,            0.05,       0.0500091,       0.0502908,       0.0508632
        1.60059,       0.0999923,       0.0492191,       0.0496677,        0.049975,            0.05,            0.05,       0.0500089,       0.0502872,       0.0508544
        1.60156,       0.0999888,       0.0492111,       0.0496636,       0.0499745,            0.05,            0.05,       0.0500087,       0.0502837,       0.0508458
        1.60254,       0.0999852,        0.049203,       0.0496594,        0.049974,            0.05,            0.05,       0.0500086,       0.0502803,       0.0508372
        1.60352,       0.0999816,       0.0491949,       0.0496552,       0.0499736,            0.05,            0.05,       0.0500084,       0.0502768,       0.0508287
        1.60449,        0.099978,       0.0491867,        0.049651,       0.0499731,            0.05,            0.05,       0.0500082,       0.0502735,       0.0508204
        1.60547,       0.0999745,       0.0491784,       0.0496466,       0.0499725,            0.05,            0.05,       0.0500081,       0.0502701,       0.0508121
        1.60645,       0.0999709,         0.04917,       0.0496423,        0.049972,            0.05,            0.05,       0.0500079,       0.0502668,       0.0508038
        1.60742,       0.0999673,       0.0491615,       0.0496379,       0.0499715,            0.05,            0.05,       0.0500078,       0.0502636,       0.0507957
         1.6084,       0.0999637,       0.0491529,       0.0496334,        0.049971,            0.05,            0.05,       0.0500077,       0.0502604,       0.0507877
        1.60938,       0.0999601,       0.0491442,       0.0496289,       0.0499704,            0.05,            0.05,       0.0500075,       0.0502572,       0.0507797
        1.61035,       0.0999564,       0.0491355,       0.0496243,       0.0499699,            0.05,            0.05,       0.0500074,       0.0502541,       0.0507718
        1.61133,       0.0999528,       0.0491267,       0.0496197,       0.0499693,            0.05,            0.05,       0.0500072,        0.050251,        0.050764
         1.6123,       0.0999492,       0.0491177,        0.049615,       0.0499687,            0.05,            0.05,       0.0500071,       0.0502479,       0.0507563
        1.61328,       0.0999455,       0.0491087,       0.0496102,       0.0499681,            0.05,            0.05,        0.050007,       0.0502449,       0.0507486
        1.61426,       0.0999419,       0.0490996,       0.0496054,       0.0499676,            0.05,            0.05,       0.0500068,       0.0502419,        0.050741
        1.61523,       0.0999382,       0.0490904,       0.0496006,       0.0499669,            0.05,            0.05,       0.0500067,        0.050239,       0.0507335
        1.61621,       0.0999346,       0.0490811,       0.0495956,       0.0499663,            0.05,            0.05,       0.0500066,       0.0502361,       0.0507261
        1.61719,       0.0999309,       0.0490717,       0.0495907,       0.0499657,            0.05,            0.05,       0.0500065,       0.0502332,       0.0507188
        1.61816,       0.0999272,       0.0490622,       0.0495856,        0.049965,            0.05,            0.05,       0.0500064,       0.0502303,       0.0507115
        1.61914,       0.0999235,       0.0490526,       0.0495805,       0.0499644,            0.05,            0.05,       0.0500062,       0.0502275,       0.0507043
        1.62012,       0.0999198,        0.049043,       0.0495753,       0.0499637,            0.05,            0.05,       0.0500061,       0.0502248,       0.0506972
        1.62109,       0.0999161,       0.0490332,       0.0495701,        0.049963,            0.05,            0.05,        0.050006,        0.050222,       0.0506901
        1.62207,       0.0999123,       0.0490233,       0.0495648,       0.0499624,            0.05,            0.05,       0.0500059,       0.0502193,       0.0506831
        1.62305,       0.0999086,       0.0490133,       0.0495594,       0.0499616,            0.05,            0.05,       0.0500058,       0.0502166,       0.0506762
        1.62402,       0.0999048,       0.0490032,        0.049554,       0.0499609,            0.05,            0.05,       0.0500057,        0.050214,       0.0506694
          1.625,        0.099901,        0.048993,       0.0495485,       0.0499602,            0.05,            0.05,       0.0500056,       0.0502114,       0.0506626
        1.62598,       0.0998972,       0.0489827,       0.0495429,       0.0499594,            0.05,            0.05,       0.0500055,       0.0502088,       0.0506559
        1.62695,       0.0998934,       0.0489724,       0.0495373,       0.0499587,            0.05,            0.05,       0.0500054,       0.0502063,       0.0506493
        1.62793,       0.0998896,       0.0489618,       0.0495316,       0.0499579,            0.05,            0.05,       0.0500053,       0.0502038,       0.0506427
        1.62891,       0.0998857,       0.0489512,       0.0495258,       0.0499571,            0.05,            0.05,       0.0500052,       0.0502013,       0.0506362
        1.62988,       0.0998819,       0.0489405,       0.0495199,       0.0499563,            0.05,            0.05,       0.0500051,       0.0501988,       0.0506298
        1.63086,        0.099878,       0.0489297,        0.049514,       0.0499555,            0.05,            0.05,        0.050005,       0.0501964,       0.0506234
        1.63184,       0.0998741,       0.0489187,        0.049508,       0.0499547,            0.05,            0.05,       0.0500049,        0.050194,       0.0506171
        1.63281,       0.0998701,       0.0489077,        0.049502,       0.0499538,            0.05,            0.05,       0.0500048,       0.0501917,       0.0506108
        1.63379,       0.0998662,       0.0488965,       0.0494958,       0.0499529,            0.05,            0.05,       0.0500047,       0.0501893,       0.0506047
        1.63477,       0.0998622,       0.0488852,       0.0494896,       0.0499521,            0.05,            0.05,       0.0500046,        0.050187,       0.0505985
        1.63574,       0.0998583,       0.0488739,       0.0494833,       0.0499512,            0.05,            0.05,       0.0500046,       0.0501847,       0.0505925
        1.63672,       0.0998543,       0.0488623,       0.0494769,       0.0499502,            0.05,            0.05,       0.0500045,       0.0501825,       0.0505865
         1.6377,       0.0998502,       0.0488507,       0.0494705,       0.0499493,            0.05,            0.05,       0.0500044,       0.0501803,       0.0505806
        1.63867,       0.0998462,        0.048839,       0.0494639,       0.0499484,            0.05,            0.05,       0.0500043,       0.0501781,       0.0505747
        1.63965,       0.0998421,       0.0488271,       0.0494573,       0.0499474,            0.05,            0.05,       0.0500042,       0.0501759,       0.0505689
        1.64062,        0.099838,       0.0488151,       0.0494506,       0.0499464,            0.05,            0.05,       0.0500041,       0.0501738,       0.0505631
         1.6416,       0.0998339,        0.048803,       0.0494439,       0.0499454,            0.05,            0.05,       0.0500041,       0.0501716,       0.0505574
        1.64258,       0.0998298,       0.0487908,        0.049437,       0.0499444,            0.05,            0.05,        0.050004,       0.0501695,       0.0505518
        1.64355,       0.0998256,       0.0487784,       0.0494301,       0.0499433,            0.05,            0.05,       0.0500039,       0.0501675,       0.0505462
        1.64453,       0.0998214,       0.0487659,        0.049423,       0.0499423,            0.05,            0.05,       0.0500039,       0.0501654,       0.0505407
        1.64551,       0.0998172,       0.0487533,       0.0494159,       0.0499412,            0.05,            0.05,       0.0500038,       0.0501634,       0.0505352
        1.64648,       0.0998129,       0.0487406,       0.0494087,       0.0499401,            0.05,            0.05,       0.0500037,       0.0501614,       0.0505298
        1.64746,       0.0998086,       0.0487277,       0.0494014,        0.049939,            0.05,            0.05,       0.0500036,       0.0501595,       0.0505244
        1.64844,       0.0998043,       0.0487147,        0.049394,       0.0499378,            0.05,            0.05,       0.0500036,       0.0501575,       0.0505191
        1.64941,          0.0998,       0.0487015,       0.0493866,       0.0499367,            0.05,            0.05,       0.0500035,       0.0501556,       0.0505139
        1.65039,       0.0997956,       0.0486883,        0.049379,       0.0499355,            0.05,            0.05,       0.0500034,       0.0501537,       0.0505087
        1.65137,       0.0997912,       0.0486749,       0.0493713,       0.0499343,            0.05,            0.05,       0.0500034,       0.0501518,       0.0505035
        1.65234,       0.0997868,       0.0486613,       0.0493636,        0.049933,            0.05,            0.05,       0.0500033,         0.05015,       0.0504984
        1.65332,       0.0997823,       0.0486476,       0.0493557,       0.0499318,            0.05,            0.05,       0.0500033,       0.0501482,       0.0504934
         1.6543,       0.0997778,       0.0486338,       0.0493478,       0.0499305,            0.05,            0.05,       0.0500032,       0.0501464,       0.0504884
        1.65527,       0.0997733,       0.0486199,       0.0493397,       0.0499292,            0.05,            0.05,       0.0500031,       0.0501446,       0.0504834
        1.65625,       0.0997688,       0.0486057,       0.0493316,       0.0499279,            0.05,            0.05,       0.0500031,       0.0501428,       0.0504786
        1.65723,       0.0997642,       0.0485915,       0.0493233,       0.0499265,            0.05,            0.05,        0.050003,       0.0501411,       0.0504737
         1.6582,       0.0997595,       0.0485771,        0.049315,       0.0499251,            0.05,            0.05,        0.050003,       0.0501393,       0.0504689
        1.65918,       0.0997549,       0.0485626,       0.0493066,       0.0499237,            0.05,            0.05,       0.0500029,       0.0501377,       0.0504642
        1.66016,       0.0997502,       0.0485479,        0.049298,       0.0499223,            0.05,            0.05,       0.0500029,        0.050136,       0.0504595
        1.66113,       0.0997454,        0.048533,       0.0492893,       0.0499208,            0.05,            0.05,       0.0500028,       0.0501343,       0.0504548
        1.66211,       0.0997406,        0.048518,       0.0492806,       0.0499193,            0.05,            0.05,       0.0500028,       0.0501327,       0.0504502
        1.66309,       0.0997358,       0.0485029,       0.0492717,       0.0499178,            0.05,            0.05,       0.0500027,       0.0501311,       0.0504457
        1.66406,        0.099731,       0.0484876,       0.0492627,       0.0499163,            0.05,            0.05,       0.0500027,       0.0501295,       0.0504412
        1.66504,       0.0997261,       0.0484721,       0.0492536,       0.0499147,            0.05,            0.05,       0.0500026,       0.0501279,       0.0504367
        1.66602,       0.0997211,       0.0484565,       0.0492444,       0.0499131,            0.05,            0.05,       0.0500026,       0.0501263,       0.0504323
        1.66699,       0.0997161,       0.0484407,       0.0492351,       0.0499115,            0.05,            0.05,       0.0500025,       0.0501248,       0.0504279
        1.66797,       0.0997111,       0.0484248,       0.0492257,       0.0499098,            0.05,            0.05,       0.0500025,       0.0501233,       0.0504236
        1.66895,       0.0997061,       0.0484087,       0.0492161,       0.0499081,            0.05,            0.05,       0.0500024,       0.0501218,       0.0504193
        1.66992,       0.0997009,       0.0483924,       0.0492065,       0.0499064,            0.05,            0.05,       0.0500024,       0.0501203,        0.050415
         1.6709,       0.0996958,        0.048376,       0.0491967,       0.0499047,            0.05,            0.05,       0.0500023,       0.0501188,       0.0504108
        1.67188,       0.0996906,       0.0483594,       0.0491868,       0.0499029,            0.05,            0.05,       0.0500023,       0.0501174,       0.0504067
        1.67285,       0.0996853,       0.0483426,       0.0491767,       0.0499011,            0.05,            0.05,       0.0500022,       0.0501159,       0.0504026
        1.67383,       0.0996801,       0.0483257,       0.0491666,       0.0498992,            0.05,            0.05,       0.0500022,       0.0501145,       0.0503985
         1.6748,       0.0996747,       0.0483086,       0.0491563,       0.0498973,            0.05,            0.05,       0.0500022,       0.0501131,       0.0503945
        1.67578,       0.0996693,       0.0482913,       0.0491459,       0.0498954,            0.05,            0.05,       0.0500021,       0.0501118,       0.0503905
        1.67676,       0.0996639,       0.0482738,       0.0491354,       0.0498934,            0.05,            0.05,       0.0500021,       0.0501104,       0.0503865
        1.67773,       0.0996584,       0.0482562,       0.0491247,       0.0498914,            0.05,            0.05,        0.050002,       0.0501091,       0.0503826
        1.67871,       0.0996528,       0.0482383,       0.0491139,       0.0498894,            0.05,            0.05,        0.050002,       0.0501077,       0.0503787
        1.67969,       0.0996472,       0.0482203,        0.049103,       0.0498873,            0.05,            0.05,        0.050002,       0.0501064,       0.0503749
        1.68066,       0.0996416,       0.0482021,       0.0490919,       0.0498852,            0.05,            0.05,       0.0500019,       0.0501051,       0.0503711
        1.68164,       0.0996359,       0.0481838,       0.0490807,        0.049883,            0.05,            0.05,       0.0500019,       0.0501038,       0.0503674
        1.68262,       0.0996301,       0.0481652,       0.0490694,       0.0498808,            0.05,            0.05,       0.0500019,       0.0501026,       0.0503636
        1.68359,       0.0996243,       0.0481464,       0.0490579,       0.0498786,            0.05,            0.05,       0.0500018,       0.0501013,         0.05036
        1.68457,       0.0996185,       0.0481275,       0.0490463,       0.0498763,            0.05,            0.05,       0.0500018,       0.0501001,       0.0503563
        1.68555,       0.0996125,       0.0481084,       0.0490345,        0.049874,            0.05,            0.05,       0.0500018,       0.0500989,       0.0503527
        1.68652,       0.0996065,        0.048089,       0.0490226,       0.0498717,            0.05,            0.05,       0.0500017,       0.0500977,       0.0503492
         1.6875,       0.0996005,       0.0480695,       0.0490105,       0.0498692,            0.05,            0.05,       0.0500017,       0.0500965,       0.0503456
        1.68848,       0.0995944,       0.0480498,       0.0489983,       0.0498668,            0.05,            0.05,       0.0500017,       0.0500953,       0.0503421
        1.68945,       0.0995882,       0.0480298,        0.048986,       0.0498643,            0.05,            0.05,       0.0500016,       0.0500941,       0.0503387
        1.69043,        0.099582,       0.0480097,       0.0489735,       0.0498617,            0.05,            0.05,       0.0500016,        0.050093,       0.0503352
        1.69141,       0.0995757,       0.0479893,       0.0489608,       0.0498592,            0.05,            0.05,       0.0500016,       0.0500919,       0.0503318
        1.69238,       0.0995693,       0.0479688,        0.048948,       0.0498565,            0.05,            0.05,       0.0500015,       0.0500907,       0.0503285
        1.69336,       0.0995629,        0.047948,        0.048935,       0.0498538,            0.05,            0.05,       0.0500015,       0.0500896,       0.0503252
        1.69434,       0.0995564,       0.0479271,       0.0489219,       0.0498511,            0.05,            0.05,       0.0500015,       0.0500885,       0.0503219
        1.69531,       0.0995499,       0.0479059,       0.0489086,       0.0498483,            0.05,            0.05,       0.0500015,       0.0500875,       0.0503186
        1.69629,       0.0995432,       0.0478845,       0.0488951,       0.0498454,            0.05,            0.05,       0.0500014,       0.0500864,       0.0503154
        1.69727,       0.0995366,       0.0478628,       0.0488815,       0.0498425,            0.05,            0.05,       0.0500014,       0.0500853,       0.0503122
        1.69824,       0.0995298,        0.047841,       0.0488677,       0.0498396,            0.05,            0.05,       0.0500014,       0.0500843,        0.050309
        1.69922,        0.099523,       0.0478189,       0.0488537,       0.0498366,            0.05,            0.05,       0.0500014,       0.0500833,       0.0503059
         1.7002,        0.099516,       0.0477966,       0.0488396,       0.0498335,            0.05,            0.05,       0.0500013,       0.0500823,       0.0503028
        1.70117,       0.0995091,       0.0477741,       0.0488253,       0.0498304,            0.05,            0.05,       0.0500013,       0.0500813,       0.0502998
        1.70215,        0.099502,       0.0477514,       0.0488108,       0.0498272,            0.05,            0.05,       0.0500013,       0.0500803,       0.0502967
        1.70312,       0.0994949,       0.0477284,       0.0487961,        0.049824,            0.05,            0.05,       0.0500013,       0.0500793,       0.0502937
         1.7041,       0.0994877,       0.0477052,       0.0487813,       0.0498207,            0.05,            0.05,       0.0500012,       0.0500783,       0.0502907
        1.70508,       0.0994804,       0.0476817,       0.0487663,       0.0498173,            0.05,            0.05,       0.0500012,       0.0500774,       0.0502878
        1.70605,        0.099473,        0.047658,        0.048751,       0.0498139,            0.05,            0.05,       0.0500012,       0.0500764,       0.0502849
        1.70703,       0.0994655,       0.0476341,       0.0487356,       0.0498104,            0.05,            0.05,       0.0500012,       0.0500755,        0.050282
        1.70801,        0.099458,       0.0476099,         0.04872,       0.0498068,            0.05,            0.05,       0.0500012,       0.0500746,       0.0502792
        1.70898,       0.0994504,       0.0475855,       0.0487043,       0.0498032,            0.05,            0.05,       0.0500011,       0.0500737,       0.0502763
        1.70996,       0.0994427,       0.0475608,       0.0486883,       0.0497995,            0.05,            0.05,       0.0500011,       0.0500728,       0.0502735
        1.71094,       0.0994349,       0.0475358,       0.0486721,       0.0497958,            0.05,            0.05,       0.0500011,       0.0500719,       0.0502708
        1.71191,        0.099427,       0.0475107,       0.0486557,       0.0497919,            0.05,            0.05,       0.0500011,        0.050071,        0.050268
        1.71289,       0.0994191,       0.0474852,       0.0486391,        0.049788,            0.05,            0.05,        0.050001,       0.0500701,       0.0502653
        1.71387,        0.099411,       0.0474595,       0.0486224,        0.049784,            0.05,            0.05,        0.050001,       0.0500693,       0.0502626
        1.71484,       0.0994029,       0.0474335,       0.0486054,         0.04978,            0.05,            0.05,        0.050001,       0.0500684,         0.05026
        1.71582,       0.0993947,       0.0474073,       0.0485882,       0.0497759,            0.05,            0.05,        0.050001,       0.0500676,       0.0502573
         1.7168,       0.0993863,       0.0473808,       0.0485708,       0.0497717,            0.05,            0.05,        0.050001,       0.0500668,       0.0502547
        1.71777,       0.0993779,        0.047354,       0.0485531,       0.0497674,            0.05,            0.05,        0.050001,        0.050066,       0.0502522
        1.71875,       0.0993694,        0.047327,       0.0485353,        0.049763,            0.05,            0.05,       0.0500009,       0.0500652,       0.0502496
        1.71973,       0.0993608,       0.0472997,       0.0485172,       0.0497586,            0.05,            0.05,       0.0500009,       0.0500644,       0.0502471
         1.7207,       0.0993521,       0.0472721,       0.0484989,        0.049754,            0.05,            0.05,       0.0500009,       0.0500636,       0.0502446
        1.72168,       0.0993433,       0.0472442,       0.0484804,       0.0497494,            0.05,            0.05,       0.0500009,       0.0500628,       0.0502421
        1.72266,       0.0993343,        0.047216,       0.0484617,       0.0497447,            0.05,            0.05,       0.0500009,        0.050062,       0.0502397
        1.72363,       0.0993253,       0.0471876,       0.0484427,       0.0497399,            0.05,            0.05,       0.0500009,       0.0500613,       0.0502372
        1.72461,       0.0993162,       0.0471588,       0.0484235,       0.0497351,            0.05,            0.05,       0.0500008,       0.0500605,       0.0502348
        1.72559,        0.099307,       0.0471298,        0.048404,       0.0497301,            0.05,            0.05,       0.0500008,       0.0500598,       0.0502325
        1.72656,       0.0992976,       0.0471004,       0.0483844,        0.049725,            0.05,            0.05,       0.0500008,       0.0500591,       0.0502301
        1.72754,       0.0992882,       0.0470708,       0.0483644,       0.0497199,            0.05,            0.05,       0.0500008,       0.0500584,       0.0502278
        1.72852,       0.0992786,       0.0470408,       0.0483443,       0.0497146,            0.05,            0.05,       0.0500008,       0.0500576,       0.0502255
        1.72949,       0.0992689,       0.0470106,       0.0483238,       0.0497093,            0.05,            0.05,       0.0500008,       0.0500569,       0.0502232
        1.73047,       0.0992591,         0.04698,       0.0483032,       0.0497038,            0.05,            0.05,       0.0500008,       0.0500563,       0.0502209
        1.73145,       0.0992492,       0.0469492,       0.0482822,       0.0496983,            0.05,            0.05,       0.0500007,       0.0500556,       0.0502187
        1.73242,       0.0992392,        0.046918,       0.0482611,       0.0496926,            0.05,            0.05,       0.0500007,       0.0500549,       0.0502165
         1.7334,       0.0992291,       0.0468865,       0.0482396,       0.0496868,            0.05,            0.05,       0.0500007,       0.0500542,       0.0502143
        1.73438,       0.0992188,       0.0468547,       0.0482179,        0.049681,            0.05,            0.05,       0.0500007,       0.0500536,       0.0502121
        1.73535,       0.0992084,       0.0468225,       0.0481959,        0.049675,            0.05,            0.05,       0.0500007,       0.0500529,         0.05021
        1.73633,       0.0991979,         0.04679,       0.0481737,       0.0496689,            0.05,            0.05,       0.0500007,       0.0500523,       0.0502079
         1.7373,       0.0991873,       0.0467572,       0.0481511,       0.0496627,            0.05,            0.05,       0.0500007,       0.0500516,       0.0502058
        1.73828,       0.0991765,       0.0467241,       0.0481283,       0.0496563,            0.05,            0.05,       0.0500006,        0.050051,       0.0502037
        1.73926,       0.0991656,       0.0466906,       0.0481052,       0.0496499,            0.05,            0.05,       0.0500006,       0.0500504,       0.0502016
        1.74023,       0.0991546,       0.0466568,       0.0480819,       0.0496433,            0.05,            0.05,       0.0500006,       0.0500498,       0.0501996
        1.74121,       0.0991434,       0.0466226,       0.0480582,       0.0496366,            0.05,            0.05,       0.0500006,       0.0500492,       0.0501976
        1.74219,       0.0991321,       0.0465881,       0.0480343,       0.0496298,            0.05,            0.05,       0.0500006,       0.0500486,       0.0501956
        1.74316,       0.0991207,       0.0465532,         0.04801,       0.0496229,            0.05,            0.05,       0.0500006,        0.050048,       0.0501936
        1.74414,       0.0991091,        0.046518,       0.0479855,       0.0496158,            0.05,            0.05,       0.0500006,       0.0500474,       0.0501916
        1.74512,       0.0990974,       0.0464824,       0.0479606,       0.0496086,            0.05,            0.05,       0.0500006,       0.0500468,       0.0501897
        1.74609,       0.0990855,       0.0464464,       0.0479355,       0.0496013,            0.05,            0.05,       0.0500006,       0.0500462,       0.0501878
        1.74707,       0.0990735,       0.0464101,         0.04791,       0.0495938,       0.0499999,            0.05,       0.0500005,       0.0500457,       0.0501859
        1.74805,       0.0990614,       0.0463734,       0.0478842,       0.0495862,       0.0499999,            0.05,       0.0500005,       0.0500451,        0.050184
        1.74902,       0.0990491,       0.0463363,       0.0478582,       0.0495784,       0.0499999,            0.05,       0.0500005,       0.0500446,       0.0501821
           1.75,       0.0990366,       0.0462989,       0.0478317,       0.0495705,       0.0499999,            0.05,       0.0500005,        0.050044,       0.0501803
        1.75098,        0.099024,       0.0462611,        0.047805,       0.0495624,       0.0499999,            0.05,       0.0500005,       0.0500435,       0.0501785
        1.75195,       0.0990112,       0.0462228,       0.0477779,       0.0495542,       0.0499999,            0.05,       0.0500005,        0.050043,       0.0501766
        1.75293,       0.0989983,       0.0461842,       0.0477505,       0.0495459,       0.0499999,            0.05,       0.0500005,       0.0500424,       0.0501749
        1.75391,       0.0989852,       0.0461452,       0.0477228,       0.0495374,       0.0499999,            0.05,       0.0500005,       0.0500419,       0.0501731
        1.75488,        0.098972,       0.0461058,       0.0476947,       0.0495287,       0.0499999,            0.05,       0.0500005,       0.0500414,       0.0501713
        1.75586,       0.0989585,        0.046066,       0.0476663,       0.0495198,       0.0499999,            0.05,       0.0500005,       0.0500409,       0.0501696
        1.75684,        0.098945,       0.0460258,       0.0476375,       0.0495108,       0.0499999,            0.05,       0.0500005,       0.0500404,       0.0501679
        1.75781,       0.0989312,       0.0459852,       0.0476083,       0.0495017,       0.0499999,            0.05,       0.0500004,       0.0500399,       0.0501662
        1.75879,       0.0989173,       0.0459442,       0.0475788,       0.0494923,       0.0499999,            0.05,       0.0500004,       0.0500394,       0.0501645
        1.75977,       0.0989032,       0.0459027,        0.047549,       0.0494828,       0.0499999,            0.05,       0.0500004,       0.0500389,       0.0501628
        1.76074,       0.0988889,       0.0458608,       0.0475187,       0.0494731,       0.0499999,            0.05,       0.0500004,       0.0500385,       0.0501612
        1.76172,       0.0988744,       0.0458185,       0.0474881,       0.0494632,       0.0499999,            0.05,       0.0500004,        0.050038,       0.0501596
         1.7627,       0.0988598,       0.0457758,       0.0474572,       0.0494531,       0.0499999,            0.05,       0.0500004,       0.0500375,        0.050158
        1.76367,       0.0988449,       0.0457326,       0.0474258,       0.0494429,       0.0499999,            0.05,       0.0500004,       0.0500371,       0.0501564
        1.76465,       0.0988299,        0.045689,        0.047394,       0.0494324,       0.0499999,            0.05,       0.0500004,       0.0500366,       0.0501548
        1.76562,       0.0988147,       0.0456449,       0.0473619,       0.0494218,       0.0499999,            0.05,       0.0500004,       0.0500362,       0.0501532
         1.7666,       0.0987993,       0.0456004,       0.0473294,       0.0494109,       0.0499999,            0.05,       0.0500004,       0.0500357,       0.0501517
        1.76758,       0.0987837,       0.0455554,       0.0472964,       0.0493999,       0.0499998,            0.05,       0.0500004,       0.0500353,       0.0501501
        1.76855,       0.0987679,         0.04551,       0.0472631,       0.0493886,       0.0499998,            0.05,       0.0500004,       0.0500349,       0.0501486
        1.76953,       0.0987519,       0.0454641,       0.0472293,       0.0493772,       0.0499998,            0.05,       0.0500004,       0.0500345,       0.0501471
        1.77051,       0.0987357,       0.0454177,       0.0471952,       0.0493655,       0.0499998,            0.05,       0.0500004,        0.050034,       0.0501456
        1.77148,       0.0987193,       0.0453709,       0.0471606,       0.0493536,       0.0499998,            0.05,       0.0500003,       0.0500336,       0.0501441
        1.77246,       0.0987027,       0.0453236,       0.0471255,       0.0493415,       0.0499998,            0.05,       0.0500003,       0.0500332,       0.0501427
        1.77344,       0.0986858,       0.0452758,       0.0470901,       0.0493291,       0.0499998,            0.05,       0.0500003,       0.0500328,       0.0501412
        1.77441,       0.0986688,       0.0452275,       0.0470542,       0.0493165,       0.0499998,            0.05,       0.0500003,       0.0500324,       0.0501398
        1.77539,       0.0986515,       0.0451787,       0.0470179,       0.0493037,       0.0499998,            0.05,       0.0500003,        0.050032,       0.0501384
        1.77637,        0.098634,       0.0451294,       0.0469811,       0.0492906,       0.0499997,            0.05,       0.0500003,       0.0500316,        0.050137
        1.77734,       0.0986163,       0.0450797,       0.0469438,       0.0492773,       0.0499997,            0.05,       0.0500003,       0.0500312,       0.0501356
        1.77832,       0.0985983,       0.0450294,       0.0469062,       0.0492638,       0.0499997,            0.05,       0.0500003,       0.0500309,       0.0501342
         1.7793,       0.0985801,       0.0449786,        0.046868,         0.04925,       0.0499997,            0.05,       0.0500003,       0.0500305,       0.0501329
        1.78027,       0.0985617,       0.0449272,       0.0468294,       0.0492359,       0.0499997,            0.05,       0.0500003,       0.0500301,       0.0501315
        1.78125,        0.098543,       0.0448754,       0.0467903,       0.0492216,       0.0499997,            0.05,       0.0500003,       0.0500297,       0.0501302
        1.78223,       0.0985241,        0.044823,       0.0467507,        0.049207,       0.0499997,            0.05,       0.0500003,       0.0500294,       0.0501289
         1.7832,        0.098505,       0.0447701,       0.0467106,       0.0491921,       0.0499996,            0.05,       0.0500003,        0.050029,       0.0501276
        1.78418,       0.0984856,       0.0447166,         0.04667,       0.0491769,       0.0499996,            0.05,       0.0500003,       0.0500287,       0.0501263
        1.78516,       0.0984659,       0.0446626,        0.046629,       0.0491615,       0.0499996,            0.05,       0.0500003,       0.0500283,        0.050125
        1.78613,        0.098446,       0.0446081,       0.0465874,       0.0491458,       0.0499996,            0.05,       0.0500003,        0.050028,       0.0501237
        1.78711,       0.0984258,        0.044553,       0.0465453,       0.0491298,       0.0499995,            0.05,       0.0500003,       0.0500276,       0.0501225
        1.78809,       0.0984054,       0.0444973,       0.0465027,       0.0491134,       0.0499995,            0.05,       0.0500003,       0.0500273,       0.0501213
        1.78906,       0.0983846,        0.044441,       0.0464595,       0.0490968,       0.0499995,            0.05,       0.0500002,        0.050027,         0.05012
        1.79004,       0.0983637,       0.0443842,       0.0464159,       0.0490799,       0.0499995,            0.05,       0.0500002,       0.0500266,       0.0501188
        1.79102,       0.0983424,       0.0443268,       0.0463717,       0.0490626,       0.0499994,            0.05,       0.0500002,       0.0500263,       0.0501176
        1.79199,       0.0983209,       0.0442688,       0.0463269,        0.049045,       0.0499994,            0.05,       0.0500002,        0.050026,       0.0501164
        1.79297,        0.098299,       0.0442103,       0.0462816,       0.0490271,       0.0499994,            0.05,       0.0500002,       0.0500257,       0.0501152
        1.79395,       0.0982769,       0.0441511,       0.0462358,       0.0490089,       0.0499993,            0.05,       0.0500002,       0.0500254,       0.0501141
        1.79492,       0.0982545,       0.0440913,       0.0461893,       0.0489903,       0.0499993,            0.05,       0.0500002,        0.050025,       0.0501129
         1.7959,       0.0982318,       0.0440309,       0.0461423,       0.0489713,       0.0499993,            0.05,       0.0500002,       0.0500247,       0.0501118
        1.79688,       0.0982088,       0.0439699,       0.0460948,        0.048952,       0.0499992,            0.05,       0.0500002,       0.0500244,       0.0501106
        1.79785,       0.0981855,       0.0439082,       0.0460466,       0.0489324,       0.0499992,            0.05,       0.0500002,       0.0500241,       0.0501095
        1.79883,       0.0981619,        0.043846,       0.0459978,       0.0489124,       0.0499991,            0.05,       0.0500002,       0.0500239,       0.0501084
         1.7998,       0.0981379,       0.0437831,       0.0459485,        0.048892,       0.0499991,            0.05,       0.0500002,       0.0500236,       0.0501073
        1.80078,       0.0981137,       0.0437195,       0.0458985,       0.0488712,        0.049999,            0.05,       0.0500002,       0.0500233,       0.0501062
        1.80176,       0.0980891,       0.0436553,       0.0458479,         0.04885,        0.049999,            0.05,       0.0500002,        0.050023,       0.0501052
        1.80273,       0.0980642,       0.0435905,       0.0457967,       0.0488284,       0.0499989,            0.05,       0.0500002,       0.0500227,       0.0501041
        1.80371,       0.0980389,        0.043525,       0.0457449,       0.0488065,       0.0499989,            0.05,       0.0500002,       0.0500224,        0.050103
        1.80469,       0.0980133,       0.0434588,       0.0456924,       0.0487841,       0.0499988,            0.05,       0.0500002,       0.0500222,        0.050102
        1.80566,       0.0979874,       0.0433919,       0.0456393,       0.0487613,       0.0499987,            0.05,       0.0500002,       0.0500219,        0.050101
        1.80664,       0.0979611,       0.0433244,       0.0455855,        0.048738,       0.0499987,            0.05,       0.0500002,       0.0500216,       0.0500999
        1.80762,       0.0979345,       0.0432561,        0.045531,       0.0487144,       0.0499986,            0.05,       0.0500002,       0.0500214,       0.0500989
        1.80859,       0.0979075,       0.0431872,       0.0454759,       0.0486903,       0.0499985,            0.05,       0.0500002,       0.0500211,       0.0500979
        1.80957,       0.0978802,       0.0431176,       0.0454201,       0.0486657,       0.0499985,            0.05,       0.0500002,       0.0500208,       0.0500969
        1.81055,       0.0978525,       0.0430472,       0.0453636,       0.0486407,       0.0499984,            0.05,       0.0500002,       0.0500206,        0.050096
        1.81152,       0.0978244,       0.0429762,       0.0453064,       0.0486152,       0.0499983,            0.05,       0.0500002,       0.0500203,        0.050095
         1.8125,       0.0977959,       0.0429044,       0.0452485,       0.0485892,       0.0499982,            0.05,       0.0500002,       0.0500201,        0.050094
        1.81348,        0.097767,       0.0428318,       0.0451899,       0.0485627,       0.0499981,            0.05,       0.0500002,       0.0500198,       0.0500931
        1.81445,       0.0977378,       0.0427586,       0.0451306,       0.0485358,        0.049998,            0.05,       0.0500002,       0.0500196,       0.0500921
        1.81543,       0.0977081,       0.0426846,       0.0450706,       0.0485083,       0.0499979,            0.05,       0.0500001,       0.0500194,       0.0500912
        1.81641,       0.0976781,       0.0426098,       0.0450098,       0.0484803,       0.0499978,            0.05,       0.0500001,       0.0500191,       0.0500903
        1.81738,       0.0976476,       0.0425342,       0.0449482,       0.0484518,       0.0499976,            0.05,       0.0500001,       0.0500189,       0.0500894
        1.81836,       0.0976167,       0.0424579,       0.0448859,       0.0484228,       0.0499975,            0.05,       0.0500001,       0.0500187,       0.0500885
        1.81934,       0.0975854,       0.0423808,       0.0448228,       0.0483932,       0.0499974,            0.05,       0.0500001,       0.0500184,       0.0500876
        1.82031,       0.0975537,        0.042303,        0.044759,       0.0483631,       0.0499972,            0.05,       0.0500001,       0.0500182,       0.0500867
        1.82129,       0.0975215,       0.0422243,       0.0446943,       0.0483324,       0.0499971,            0.05,       0.0500001,        0.050018,       0.0500858
        1.82227,       0.0974889,       0.0421448,       0.0446289,       0.0483011,       0.0499969,            0.05,       0.0500001,       0.0500178,       0.0500849
        1.82324,       0.0974559,       0.0420645,       0.0445627,       0.0482692,       0.0499967,            0.05,       0.0500001,       0.0500176,       0.0500841
        1.82422,       0.0974223,       0.0419834,       0.0444956,       0.0482368,       0.0499966,            0.05,       0.0500001,       0.0500173,       0.0500832
         1.8252,       0.0973884,       0.0419015,       0.0444277,       0.0482037,       0.0499964,            0.05,       0.0500001,       0.0500171,       0.0500824
        1.82617,       0.0973539,       0.0418187,        0.044359,         0.04817,       0.0499962,            0.05,       0.0500001,       0.0500169,       0.0500816
        1.82715,        0.097319,       0.0417351,       0.0442894,       0.0481357,        0.049996,            0.05,       0.0500001,       0.0500167,       0.0500807
        1.82812,       0.0972836,       0.0416506,        0.044219,       0.0481007,       0.0499957,            0.05,       0.0500001,       0.0500165,       0.0500799
         1.8291,       0.0972478,       0.0415652,       0.0441477,       0.0480651,       0.0499955,            0.05,       0.0500001,       0.0500163,       0.0500791
        1.83008,       0.0972114,        0.041479,       0.0440755,       0.0480288,       0.0499953,            0.05,       0.0500001,       0.0500161,       0.0500783
        1.83105,       0.0971745,       0.0413919,       0.0440024,       0.0479918,        0.049995,            0.05,       0.0500001,       0.0500159,       0.0500775
        1.83203,       0.0971371,       0.0413039,       0.0439284,       0.0479541,       0.0499947,            0.05,       0.0500001,       0.0500157,       0.0500767
        1.83301,       0.0970992,       0.0412151,       0.0438536,       0.0479158,       0.0499944,            0.05,       0.0500001,       0.0500155,        0.050076
        1.83398,       0.0970607,       0.0411253,       0.0437778,       0.0478767,       0.0499941,            0.05,       0.0500001,       0.0500153,       0.0500752
        1.83496,       0.0970218,       0.0410346,        0.043701,       0.0478369,       0.0499938,            0.05,       0.0500001,       0.0500152,       0.0500744
        1.83594,       0.0969822,       0.0409429,       0.0436233,       0.0477963,       0.0499935,            0.05,       0.0500001,        0.050015,       0.0500737
        1.83691,       0.0969422,       0.0408503,       0.0435447,        0.047755,       0.0499931,            0.05,       0.0500001,       0.0500148,       0.0500729
        1.83789,       0.0969015,       0.0407568,       0.0434651,       0.0477128,       0.0499927,            0.05,       0.0500001,       0.0500146,       0.0500722
        1.83887,       0.0968603,       0.0406623,       0.0433845,       0.0476699,       0.0499924,            0.05,       0.0500001,       0.0500144,       0.0500715
        1.83984,       0.0968186,       0.0405669,       0.0433029,       0.0476262,       0.0499919,            0.05,       0.0500001,       0.0500143,       0.0500707
        1.84082,       0.0967762,       0.0404705,       0.0432203,       0.0475817,       0.0499915,            0.05,       0.0500001,       0.0500141,         0.05007
         1.8418,       0.0967332,       0.0403731,       0.0431366,       0.0475364,        0.049991,            0.05,       0.0500001,       0.0500139,       0.0500693
        1.84277,       0.0966897,       0.0402747,        0.043052,       0.0474902,       0.0499905,            0.05,       0.0500001,       0.0500137,       0.0500686
        1.84375,       0.0966455,       0.0401753,       0.0429663,       0.0474431,         0.04999,            0.05,       0.0500001,       0.0500136,       0.0500679
        1.84473,       0.0966007,       0.0400748,       0.0428795,       0.0473951,       0.0499895,            0.05,       0.0500001,       0.0500134,       0.0500672
         1.8457,       0.0965552,       0.0399734,       0.0427917,       0.0473463,       0.0499889,            0.05,       0.0500001,       0.0500132,       0.0500665
        1.84668,       0.0965091,       0.0398709,       0.0427028,       0.0472965,       0.0499883,            0.05,       0.0500001,       0.0500131,       0.0500659
        1.84766,       0.0964624,       0.0397674,       0.0426128,       0.0472458,       0.0499876,            0.05,       0.0500001,       0.0500129,       0.0500652
        1.84863,        0.096415,       0.0396628,       0.0425217,       0.0471941,        0.049987,            0.05,       0.0500001,       0.0500128,       0.0500645
        1.84961,       0.0963669,       0.0395571,       0.0424295,       0.0471415,       0.0499863,            0.05,       0.0500001,       0.0500126,       0.0500639
        1.85059,       0.0963182,       0.0394504,       0.0423361,       0.0470879,       0.0499855,            0.05,       0.0500001,       0.0500125,       0.0500632
        1.85156,       0.0962687,       0.0393426,       0.0422416,       0.0470333,       0.0499847,            0.05,       0.0500001,       0.0500123,       0.0500626
        1.85254,       0.0962185,       0.0392336,       0.0421459,       0.0469776,       0.0499839,            0.05,       0.0500001,       0.0500122,        0.050062
        1.85352,       0.0961677,       0.0391236,        0.042049,       0.0469209,        0.049983,            0.05,       0.0500001,        0.050012,       0.0500613
        1.85449,        0.096116,       0.0390124,        0.041951,       0.0468632,       0.0499821,            0.05,       0.0500001,       0.0500119,       0.0500607
        1.85547,       0.0960637,       0.0389001,       0.0418517,       0.0468043,       0.0499811,            0.05,       0.0500001,       0.0500117,       0.0500601
        1.85645,       0.0960106,       0.0387866,       0.0417512,       0.0467444,       0.0499801,            0.05,       0.0500001,       0.0500116,       0.0500595
        1.85742,       0.0959567,        0.038672,       0.0416494,       0.0466833,        0.049979,            0.05,       0.0500001,       0.0500114,       0.0500589
         1.8584,       0.0959021,       0.0385562,       0.0415465,       0.0466211,       0.0499778,            0.05,       0.0500001,       0.0500113,       0.0500583
        1.85938,       0.0958466,       0.0384393,       0.0414422,       0.0465577,       0.0499766,            0.05,       0.0500001,       0.0500112,       0.0500577
        1.86035,       0.0957904,       0.0383211,       0.0413366,       0.0464932,       0.0499753,            0.05,       0.0500001,        0.050011,       0.0500571
        1.86133,       0.0957333,       0.0382017,       0.0412298,       0.0464274,        0.049974,            0.05,       0.0500001,       0.0500109,       0.0500566
         1.8623,       0.0956754,       0.0380811,       0.0411216,       0.0463604,       0.0499725,            0.05,       0.0500001,       0.0500108,        0.050056
        1.86328,       0.0956167,       0.0379593,       0.0410121,       0.0462921,        0.049971,            0.05,       0.0500001,       0.0500106,       0.0500554
        1.86426,       0.0955571,       0.0378362,       0.0409013,       0.0462226,       0.0499695,            0.05,       0.0500001,       0.0500105,       0.0500549
        1.86523,       0.0954967,       0.0377119,        0.040789,       0.0461517,       0.0499678,            0.05,       0.0500001,       0.0500104,       0.0500543
        1.86621,       0.0954353,       0.0375863,       0.0406754,       0.0460796,        0.049966,            0.05,       0.0500001,       0.0500102,       0.0500537
        1.86719,       0.0953731,       0.0374594,       0.0405604,        0.046006,       0.0499642,            0.05,       0.0500001,       0.0500101,       0.0500532
        1.86816,       0.0953099,       0.0373312,        0.040444,       0.0459311,       0.0499622,            0.05,       0.0500001,         0.05001,       0.0500527
        1.86914,       0.0952458,       0.0372017,       0.0403262,       0.0458548,       0.0499602,            0.05,       0.0500001,       0.0500099,       0.0500521
        1.87012,       0.0951808,       0.0370709,       0.0402068,        0.045777,        0.049958,            0.05,       0.0500001,       0.0500097,       0.0500516
        1.87109,       0.0951148,       0.0369388,       0.0400861,       0.0456978,       0.0499557,            0.05,       0.0500001,       0.0500096,       0.0500511
        1.87207,       0.0950478,       0.0368053,       0.0399638,       0.0456171,       0.0499532,            0.05,       0.0500001,       0.0500095,       0.0500506
        1.87305,       0.0949798,       0.0366704,         0.03984,       0.0455349,       0.0499507,            0.05,            0.05,       0.0500094,       0.0500501
        1.87402,       0.0949109,       0.0365341,       0.0397147,       0.0454512,        0.049948,            0.05,            0.05,       0.0500093,       0.0500495
          1.875,       0.0948408,       0.0363965,       0.0395878,       0.0453659,       0.0499452,            0.05,            0.05,       0.0500092,        0.050049
        1.87598,       0.0947698,       0.0362575,       0.0394594,        0.045279,       0.0499422,            0.05,            0.05,       0.0500091,       0.0500486
        1.87695,       0.0946976,        0.036117,       0.0393294,       0.0451904,        0.049939,            0.05,            0.05,       0.0500089,       0.0500481
        1.87793,       0.0946244,       0.0359751,       0.0391978,       0.0451002,       0.0499357,            0.05,            0.05,       0.0500088,       0.0500476
        1.87891,       0.0945501,       0.0358317,       0.0390646,       0.0450083,       0.0499321,            0.05,            0.05,       0.0500087,       0.0500471
        1.87988,       0.0944747,       0.0356869,       0.0389297,       0.0449147,       0.0499284,            0.05,            0.05,       0.0500086,       0.0500466
        1.88086,       0.0943981,       0.0355406,       0.0387932,       0.0448193,       0.0499245,            0.05,            0.05,       0.0500085,       0.0500461
        1.88184,       0.0943203,       0.0353928,       0.0386549,       0.0447221,       0.0499204,            0.05,            0.05,       0.0500084,       0.0500457
        1.88281,       0.0942414,       0.0352435,        0.038515,       0.0446231,        0.049916,            0.05,            0.05,       0.0500083,       0.0500452
        1.88379,       0.0941613,       0.0350927,       0.0383734,       0.0445223,       0.0499114,            0.05,            0.05,       0.0500082,       0.0500448
        1.88477,       0.0940799,       0.0349403,         0.03823,       0.0444195,       0.0499066,            0.05,            0.05,       0.0500081,       0.0500443
        1.88574,       0.0939973,       0.0347864,       0.0380848,       0.0443149,       0.0499015,            0.05,            0.05,        0.050008,       0.0500439
        1.88672,       0.0939134,       0.0346309,       0.0379378,       0.0442082,       0.0498961,            0.05,            0.05,       0.0500079,       0.0500434
         1.8877,       0.0938282,       0.0344738,       0.0377891,       0.0440996,       0.0498904,            0.05,            0.05,       0.0500078,        0.050043
        1.88867,       0.0937417,       0.0343151,       0.0376385,       0.0439889,       0.0498844,            0.05,            0.05,       0.0500077,       0.0500425
        1.88965,       0.0936538,       0.0341548,        0.037486,       0.0438762,       0.0498781,            0.05,            0.05,       0.0500076,       0.0500421
        1.89062,       0.0935646,       0.0339928,       0.0373317,       0.0437613,       0.0498714,            0.05,            0.05,       0.0500075,       0.0500417
         1.8916,       0.0934739,       0.0338292,       0.0371754,       0.0436443,       0.0498644,            0.05,            0.05,       0.0500074,       0.0500413
        1.89258,       0.0933819,       0.0336639,       0.0370172,       0.0435251,        0.049857,            0.05,            0.05,       0.0500074,       0.0500408
        1.89355,       0.0932884,       0.0334969,       0.0368571,       0.0434036,       0.0498492,            0.05,            0.05,       0.0500073,       0.0500404
        1.89453,       0.0931934,       0.0333282,        0.036695,       0.0432799,       0.0498409,            0.05,            0.05,       0.0500072,         0.05004
        1.89551,       0.0930969,       0.0331578,       0.0365309,       0.0431539,       0.0498322,            0.05,            0.05,       0.0500071,       0.0500396
        1.89648,       0.0929989,       0.0329857,       0.0363648,       0.0430255,        0.049823,            0.05,            0.05,        0.050007,       0.0500392
        1.89746,       0.0928992,       0.0328118,       0.0361966,       0.0428946,       0.0498134,            0.05,            0.05,       0.0500069,       0.0500388
        1.89844,        0.092798,       0.0326361,       0.0360264,       0.0427614,       0.0498032,            0.05,            0.05,       0.0500068,       0.0500384
        1.89941,       0.0926952,       0.0324586,        0.035854,       0.0426256,       0.0497924,            0.05,            0.05,       0.0500067,        0.050038
        1.90039,       0.0925907,       0.0322793,       0.0356796,       0.0424873,        0.049781,            0.05,            0.05,       0.0500067,       0.0500377
        1.90137,       0.0924844,       0.0320982,       0.0355029,       0.0423464,       0.0497691,            0.05,            0.05,       0.0500066,       0.0500373
        1.90234,       0.0923765,       0.0319152,       0.0353241,       0.0422028,       0.0497564,            0.05,            0.05,       0.0500065,       0.0500369
        1.90332,       0.0922668,       0.0317303,       0.0351431,       0.0420566,       0.0497431,            0.05,            0.05,       0.0500064,       0.0500365
         1.9043,       0.0921552,       0.0315436,       0.0349599,       0.0419076,       0.0497291,            0.05,            0.05,       0.0500063,       0.0500362
        1.90527,       0.0920418,       0.0313549,       0.0347744,       0.0417558,       0.0497142,            0.05,            0.05,       0.0500063,       0.0500358
        1.90625,       0.0919265,       0.0311644,       0.0345866,       0.0416012,       0.0496986,            0.05,            0.05,       0.0500062,       0.0500354
        1.90723,       0.0918093,       0.0309718,       0.0343965,       0.0414436,       0.0496821,            0.05,            0.05,       0.0500061,       0.0500351
         1.9082,       0.0916901,       0.0307773,       0.0342041,       0.0412832,       0.0496648,            0.05,            0.05,        0.050006,       0.0500347
        1.90918,       0.0915689,       0.0305809,       0.0340092,       0.0411197,       0.0496464,            0.05,            0.05,        0.050006,       0.0500344
        1.91016,       0.0914457,       0.0303824,        0.033812,       0.0409531,       0.0496271,            0.05,            0.05,       0.0500059,        0.050034
        1.91113,       0.0913203,       0.0301818,       0.0336124,       0.0407834,       0.0496067,            0.05,            0.05,       0.0500058,       0.0500337
        1.91211,       0.0911928,       0.0299793,       0.0334102,       0.0406105,       0.0495852,            0.05,            0.05,       0.0500058,       0.0500333
        1.91309,        0.091063,       0.0297746,       0.0332056,       0.0404344,       0.0495625,            0.05,            0.05,       0.0500057,        0.050033
        1.91406,        0.090931,       0.0295679,       0.0329985,        0.040255,       0.0495386,            0.05,            0.05,       0.0500056,       0.0500327
        1.91504,       0.0907967,       0.0293591,       0.0327888,       0.0400722,       0.0495133,            0.05,            0.05,       0.0500055,       0.0500323
        1.91602,         0.09066,       0.0291481,       0.0325765,        0.039886,       0.0494867,            0.05,            0.05,       0.0500055,        0.050032
        1.91699,       0.0905209,       0.0289349,       0.0323616,       0.0396963,       0.0494587,            0.05,            0.05,       0.0500054,       0.0500317
        1.91797,       0.0903793,       0.0287196,       0.0321441,       0.0395031,       0.0494291,            0.05,            0.05,       0.0500053,       0.0500314
        1.91895,       0.0902352,       0.0285021,       0.0319238,       0.0393062,       0.0493978,            0.05,            0.05,       0.0500053,        0.050031
        1.91992,       0.0900885,       0.0282824,       0.0317009,       0.0391056,       0.0493649,            0.05,            0.05,       0.0500052,       0.0500307
         1.9209,       0.0899391,       0.0280604,       0.0314752,       0.0389013,       0.0493302,            0.05,            0.05,       0.0500052,       0.0500304
        1.92188,       0.0897869,       0.0278361,       0.0312467,       0.0386931,       0.0492935,            0.05,            0.05,       0.0500051,       0.0500301
        1.92285,        0.089632,       0.0276096,       0.0310154,        0.038481,       0.0492549,            0.05,            0.05,        0.050005,       0.0500298
        1.92383,       0.0894741,       0.0273807,       0.0307813,        0.038265,       0.0492142,            0.05,            0.05,        0.050005,       0.0500295
         1.9248,       0.0893133,       0.0271495,       0.0305443,       0.0380449,       0.0491712,            0.05,            0.05,       0.0500049,       0.0500292
        1.92578,       0.0891495,        0.026916,       0.0303043,       0.0378206,       0.0491259,            0.05,            0.05,       0.0500048,       0.0500289
        1.92676,       0.0889826,         0.02668,       0.0300614,       0.0375922,       0.0490781,            0.05,            0.05,       0.0500048,       0.0500286
        1.92773,       0.0888124,       0.0264417,       0.0298155,       0.0373595,       0.0490276,            0.05,            0.05,       0.0500047,       0.0500283
        1.92871,        0.088639,       0.0262009,       0.0295665,       0.0371224,       0.0489745,            0.05,            0.05,       0.0500047,        0.050028
        1.92969,       0.0884621,       0.0259576,       0.0293145,       0.0368808,       0.0489184,            0.05,            0.05,       0.0500046,       0.0500278
        1.93066,       0.0882818,       0.0257119,       0.0290594,       0.0366348,       0.0488592,            0.05,            0.05,       0.0500046,       0.0500275
        1.93164,        0.088098,       0.0254636,       0.0288011,       0.0363841,       0.0487968,            0.05,            0.05,       0.0500045,       0.0500272
        1.93262,       0.0879104,       0.0252128,       0.0285396,       0.0361287,        0.048731,            0.05,            0.05,       0.0500044,       0.0500269
        1.93359,       0.0877191,       0.0249594,       0.0282749,       0.0358685,       0.0486617,            0.05,            0.05,       0.0500044,       0.0500266
        1.93457,       0.0875239,       0.0247035,        0.028007,       0.0356035,       0.0485885,            0.05,            0.05,       0.0500043,       0.0500264
        1.93555,       0.0873246,       0.0244449,       0.0277357,       0.0353334,       0.0485113,            0.05,            0.05,       0.0500043,       0.0500261
        1.93652,       0.0871212,       0.0241837,       0.0274611,       0.0350583,       0.0484299,            0.05,            0.05,       0.0500042,       0.0500258
         1.9375,       0.0869136,       0.0239198,       0.0271832,       0.0347781,        0.048344,            0.05,            0.05,       0.0500042,       0.0500256
        1.93848,       0.0867016,       0.0236533,       0.0269017,       0.0344926,       0.0482534,            0.05,            0.05,       0.0500041,       0.0500253
        1.93945,       0.0864851,        0.023384,       0.0266169,       0.0342017,       0.0481579,            0.05,            0.05,       0.0500041,       0.0500251
        1.94043,       0.0862639,       0.0231119,       0.0263285,       0.0339054,       0.0480572,            0.05,            0.05,        0.050004,       0.0500248
        1.94141,       0.0860378,       0.0228371,       0.0260365,       0.0336035,       0.0479509,            0.05,            0.05,        0.050004,       0.0500246
        1.94238,       0.0858069,       0.0225594,       0.0257409,        0.033296,       0.0478389,            0.05,            0.05,       0.0500039,       0.0500243
        1.94336,       0.0855707,        0.022279,       0.0254417,       0.0329827,       0.0477207,            0.05,            0.05,       0.0500039,       0.0500241
        1.94434,       0.0853293,       0.0219956,       0.0251389,       0.0326635,        0.047596,            0.05,            0.05,       0.0500038,       0.0500238
        1.94531,       0.0850824,       0.0217094,       0.0248322,       0.0323383,       0.0474646,            0.05,            0.05,       0.0500038,       0.0500236
        1.94629,       0.0848299,       0.0214202,       0.0245218,       0.0320071,       0.0473259,            0.05,            0.05,       0.0500037,       0.0500233
        1.94727,       0.0845715,       0.0211281,       0.0242076,       0.0316696,       0.0471797,            0.05,            0.05,       0.0500037,       0.0500231
        1.94824,       0.0843071,        0.020833,       0.0238895,       0.0313258,       0.0470254,            0.05,            0.05,       0.0500037,       0.0500229
        1.94922,       0.0840363,       0.0205348,       0.0235674,       0.0309755,       0.0468628,            0.05,            0.05,       0.0500036,       0.0500226
         1.9502,       0.0837592,       0.0202337,       0.0232414,       0.0306187,       0.0466912,            0.05,            0.05,       0.0500036,       0.0500224
        1.95117,       0.0834753,       0.0199294,       0.0229114,       0.0302552,       0.0465103,            0.05,            0.05,       0.0500035,       0.0500222
        1.95215,       0.0831844,        0.019622,       0.0225773,       0.0298848,       0.0463194,            0.05,            0.05,       0.0500035,        0.050022
        1.95312,       0.0828864,       0.0193115,       0.0222391,       0.0295075,       0.0461181,            0.05,            0.05,       0.0500034,       0.0500217
         1.9541,       0.0825809,       0.0189979,       0.0218967,       0.0291232,       0.0459059,            0.05,            0.05,       0.0500034,       0.0500215
        1.95508,       0.0822677,        0.018681,       0.0215501,       0.0287316,        0.045682,            0.05,            0.05,       0.0500034,       0.0500213
        1.95605,       0.0819464,       0.0183608,       0.0211992,       0.0283327,       0.0454458,            0.05,            0.05,       0.0500033,       0.0500211
        1.95703,       0.0816168,       0.0180374,       0.0208439,       0.0279263,       0.0451968,            0.05,            0.05,       0.0500033,       0.0500209
        1.95801,       0.0812786,       0.0177107,       0.0204843,       0.0275123,       0.0449341,            0.05,            0.05,       0.0500032,       0.0500207
        1.95898,       0.0809314,       0.0173807,       0.0201203,       0.0270905,        0.044657,            0.05,            0.05,       0.0500032,       0.0500205
        1.95996,       0.0805749,       0.0170473,       0.0197518,       0.0266608,       0.0443649,            0.05,            0.05,       0.0500032,       0.0500202
        1.96094,       0.0802087,       0.0167105,       0.0193787,        0.026223,       0.0440567,            0.05,            0.05,       0.0500031,         0.05002
        1.96191,       0.0798325,       0.0163702,        0.019001,        0.025777,       0.0437317,            0.05,            0.05,       0.0500031,       0.0500198
        1.96289,       0.0794458,       0.0160265,       0.0186187,       0.0253227,       0.0433889,            0.05,            0.05,        0.050003,       0.0500196
        1.96387,       0.0790482,       0.0156792,       0.0182317,       0.0248598,       0.0430273,            0.05,            0.05,        0.050003,       0.0500194
        1.96484,       0.0786393,       0.0153284,       0.0178398,       0.0243883,        0.042646,            0.05,            0.05,        0.050003,       0.0500192
        1.96582,       0.0782187,        0.014974,       0.0174432,       0.0239079,       0.0422439,            0.05,            0.05,       0.0500029,        0.050019
         1.9668,       0.0777857,        0.014616,       0.0170417,       0.0234185,       0.0418197,            0.05,            0.05,       0.0500029,       0.0500189
        1.96777,         0.07734,       0.0142543,       0.0166352,         0.02292,       0.0413723,            0.05,            0.05,       0.0500029,       0.0500187
        1.96875,       0.0768811,       0.0138889,       0.0162236,        0.022412,       0.0409005,            0.05,            0.05,       0.0500028,       0.0500185
        1.96973,       0.0764082,       0.0135198,       0.0158071,       0.0218946,       0.0404029,            0.05,            0.05,       0.0500028,       0.0500183
         1.9707,       0.0759209,        0.013147,       0.0153853,       0.0213674,       0.0398781,            0.05,            0.05,       0.0500028,       0.0500181
        1.97168,       0.0754186,       0.0127703,       0.0149584,       0.0208304,       0.0393245,            0.05,            0.05,       0.0500027,       0.0500179
        1.97266,       0.0749006,       0.0123897,       0.0145262,       0.0202833,       0.0387407,            0.05,            0.05,       0.0500027,       0.0500177
        1.97363,       0.0743662,       0.0120053,       0.0140887,       0.0197259,        0.038125,            0.05,            0.05,       0.0500027,       0.0500176
        1.97461,       0.0738147,       0.0116169,       0.0136458,       0.0191581,       0.0374756,            0.05,            0.05,       0.0500026,       0.0500174
        1.97559,       0.0732453,       0.0112246,       0.0131974,       0.0185796,       0.0367907,            0.05,            0.05,       0.0500026,       0.0500172
        1.97656,       0.0726574,       0.0108283,       0.0127435,       0.0179903,       0.0360683,            0.05,            0.05,       0.0500026,        0.050017
        1.97754,         0.07205,       0.0104279,        0.012284,       0.0173899,       0.0353064,            0.05,            0.05,       0.0500025,       0.0500169
        1.97852,       0.0714222,       0.0100234,       0.0118188,       0.0167782,       0.0345028,            0.05,            0.05,       0.0500025,       0.0500167
        1.97949,       0.0707733,       0.0096148,       0.0113479,       0.0161551,       0.0336554,            0.05,            0.05,       0.0500025,       0.0500165
        1.98047,       0.0701021,        0.009202,       0.0108712,       0.0155203,       0.0327615,            0.05,            0.05,       0.0500024,       0.0500164
        1.98145,       0.0694078,      0.00878499,       0.0103886,       0.0148736,       0.0318188,            0.05,            0.05,       0.0500024,       0.0500162
        1.98242,       0.0686892,      0.00836372,      0.00990003,       0.0142147,       0.0308245,            0.05,            0.05,       0.0500024,        0.050016
         1.9834,       0.0679452,      0.00793814,      0.00940545,       0.0135435,       0.0297759,            0.05,            0.05,       0.0500024,       0.0500159
        1.98438,       0.0671747,      0.00750821,      0.00890477,       0.0128598,       0.0286699,            0.05,            0.05,       0.0500023,       0.0500157
        1.98535,       0.0663764,      0.00707388,      0.00839792,       0.0121631,       0.0275034,            0.05,            0.05,       0.0500023,       0.0500155
        1.98633,        0.065549,      0.00663512,      0.00788482,       0.0114535,       0.0262731,            0.05,            0.05,       0.0500023,       0.0500154
         1.9873,       0.0646912,      0.00619187,      0.00736538,       0.0107305,       0.0249756,            0.05,            0.05,       0.0500022,       0.0500152
        1.98828,       0.0638015,      0.00574409,      0.00683954,      0.00999391,       0.0236071,            0.05,            0.05,       0.0500022,       0.0500151
        1.98926,       0.0628785,      0.00529173,      0.00630722,      0.00924355,       0.0221637,            0.05,            0.05,       0.0500022,       0.0500149
        1.99023,       0.0619204,      0.00483475,      0.00576833,       0.0084791,       0.0206415,            0.05,            0.05,       0.0500022,       0.0500148
        1.99121,       0.0609258,       0.0043731,      0.00522279,      0.00770032,       0.0190359,            0.05,            0.05,       0.0500021,       0.0500146
        1.99219,       0.0598927,      0.00390673,      0.00467053,      0.00690694,       0.0173426,            0.05,            0.05,       0.0500021,       0.0500145
        1.99316,       0.0588193,      0.00343559,      0.00411145,      0.00609867,       0.0155567,            0.05,            0.05,       0.0500021,       0.0500143
        1.99414,       0.0577038,      0.00295964,      0.00354548,      0.00527524,       0.0136731,            0.05,            0.05,       0.0500021,       0.0500142
        1.99512,        0.056544,      0.00247882,      0.00297252,      0.00443637,       0.0116865,            0.05,            0.05,        0.050002,        0.050014
        1.99609,       0.0553379,      0.00199309,       0.0023925,      0.00358176,      0.00959122,            0.05,            0.05,        0.050002,       0.0500139
        1.99707,        0.054083,      0.00150239,      0.00180533,      0.00271112,      0.00738139,            0.05,            0.05,        0.050002,       0.0500138
        1.99805,       0.0527771,      0.00100668,      0.00121092,      0.00182416,      0.00505071,            0.05,            0.05,        0.050002,       0.0500136
        1.99902,       0.0514175,       0.0005059,      0.00060917,     0.000920555,      0.00259257,            0.05,            0.05,       0.0500019,       0.0500135
            2.0,       0.0500018,     2.02049e-09,     2.43546e-09,     3.69195e-09,     1.05767e-08,            0.05,            0.05,       0.0500019,       0.0500133


==> data/fig_1_2/two_region_source_saaf.csv <==
              x,             phi,            mu_1,            mu_2,            mu_3,            mu_4,            mu_5,            mu_6,            mu_7,            mu_8
            0.0,        0.914699,        0.539541,         0.63393,        0.907728,         2.13046,        -0.79399,       -0.121886,      -0.0428298,      -0.0257446
          0.125,        0.968633,          0.4811,        0.564884,        0.809225,         1.92809,       -0.466468,     -0.00439648,       0.0350045,        0.038916
           0.25,         1.00587,        0.421893,        0.494747,        0.708351,         1.71146,        -0.16435,        0.110261,        0.111617,        0.102736
          0.375,         1.02655,        0.361911,          0.4235,        0.605048,         1.47954,        0.113768,        0.222152,        0.187025,        0.165726
            0.5,         1.03075,        0.301143,        0.351127,        0.499259,         1.23126,        0.369178,         0.33134,        0.261249,        0.227897
          0.625,          1.0185,        0.239578,        0.277609,        0.390923,        0.965462,        0.603068,        0.437887,        0.334305,        0.289259
           0.75,        0.989724,        0.177207,        0.202928,         0.27998,        0.680917,        0.816525,        0.541852,        0.406214,        0.349824
          0.875,        0.944317,        0.114019,        0.127067,        0.166366,        0.376301,         1.01054,        0.643294,        0.476991,          0.4096
            1.0,        0.882084,       0.0500026,       0.0500053,       0.0500167,       0.0501981,         1.18602,        0.742272,        0.546654,        0.468598
          1.125,          0.0427,       0.0499984,       0.0500007,       0.0500002,       0.0499581,       -0.192922,       0.0568484,        0.132659,        0.151641
           1.25,         0.12442,       0.0499906,       0.0499992,            0.05,       0.0500069,        0.101946,       0.0500677,       0.0637571,       0.0746799
          1.375,        0.097085,       0.0499605,       0.0499942,            0.05,       0.0500082,        0.038892,       0.0500007,       0.0522896,       0.0559926
            1.5,        0.101052,       0.0498373,       0.0499651,            0.05,        0.049953,       0.0523753,            0.05,       0.0503811,       0.0514551
          1.625,       0.0998314,         0.04933,         0.04979,            0.05,       0.0502215,       0.0494921,            0.05,       0.0500634,       0.0503533
           1.75,       0.0991135,       0.0472405,       0.0487384,        0.049996,        0.048964,       0.0501087,            0.05,       0.0500106,       0.0500858
          1.875,       0.0987871,       0.0386352,       0.0424197,       0.0495922,       0.0548451,       0.0499764,            0.05,       0.0500018,       0.0500209
            2.0,       0.0639883,      0.00319533,      0.00445421,      0.00878108,       0.0273421,       0.0500068,            0.05,       0.0500003,       0.0500052


==> data/fig_1_2/two_region_source_saaft.csv <==
              x,             phi,            mu_1,            mu_2,            mu_3,            mu_4,            mu_5,            mu_6,            mu_7,            mu_8
            0.0,         1.25332,        0.539508,        0.633881,        0.907614,         2.12952,      0.00188601,     0.000192689,    -0.000168485,    -0.000333337
          0.125,         1.30828,        0.481092,        0.564877,         0.80923,         1.92838,        0.331138,        0.117645,       0.0774304,       0.0640527
           0.25,         1.34727,          0.4219,        0.494761,          0.7084,         1.71158,        0.638686,        0.232217,        0.153599,        0.127408
          0.375,         1.37096,        0.361927,        0.423527,        0.605114,          1.4797,        0.926071,        0.343758,        0.228156,        0.189608
            0.5,         1.37878,        0.301164,         0.35116,        0.499332,         1.23145,         1.19386,        0.451727,        0.300738,        0.250429
          0.625,         1.37196,        0.239603,        0.277645,        0.391001,        0.965689,         1.44854,         0.55449,        0.370632,        0.309486
           0.75,         1.33561,        0.177234,        0.202967,         0.28006,        0.681188,          1.6555,        0.647347,        0.436455,        0.366115
          0.875,         1.35343,        0.114047,        0.127107,        0.166449,        0.376624,         2.06035,        0.716985,        0.495548,        0.419176
            1.0,        0.805826,        0.050032,        0.050047,       0.0501029,       0.0505823,        0.992305,        0.725906,        0.542802,        0.466721
          1.125,       0.0574565,       0.0500056,       0.0500077,        0.050001,       0.0498759,         -0.1515,       0.0566865,        0.132018,        0.151185
           1.25,        0.121179,       0.0499923,       0.0500003,            0.05,       0.0500245,       0.0930882,       0.0500661,       0.0636504,       0.0745692
          1.375,        0.097764,        0.049961,       0.0499944,            0.05,       0.0500044,       0.0407861,       0.0500007,       0.0522719,       0.0559657
            1.5,        0.100904,       0.0498374,       0.0499651,            0.05,       0.0499538,       0.0519703,            0.05,       0.0503781,       0.0514486
          1.625,       0.0998625,         0.04933,         0.04979,            0.05,       0.0502213,       0.0495787,            0.05,       0.0500629,       0.0503517
           1.75,       0.0991068,       0.0472405,       0.0487384,        0.049996,        0.048964,       0.0500902,            0.05,       0.0500105,       0.0500854
          1.875,       0.0987885,       0.0386352,       0.0424197,       0.0495922,       0.0548451,       0.0499804,            0.05,       0.0500017,       0.0500208
            2.0,       0.0639879,      0.00319533,      0.00445421,      0.00878108,       0.0273421,       0.0500057,            0.05,       0.0500003,       0.0500052


==> data/fig_1_2/two_region_source_wls.csv <==
              x,             phi,            mu_1,            mu_2,            mu_3,            mu_4,            mu_5,            mu_6,            mu_7,            mu_8
            0.0,         1.25176,        0.539541,         0.63393,        0.907728,         2.13046,     -0.00234643,    -0.000912628,    -0.000458273,    -0.000325835
          0.125,          1.2799,          0.4811,        0.564884,        0.809225,         1.92809,        0.257387,        0.113328,       0.0766664,       0.0639878
           0.25,         1.29258,        0.421893,        0.494747,        0.708351,         1.71146,         0.49508,        0.224803,        0.152579,        0.127465
          0.375,         1.28984,        0.361911,          0.4235,        0.605048,         1.47954,        0.711838,        0.333577,        0.227298,        0.190117
            0.5,         1.27165,        0.301143,        0.351127,        0.499259,         1.23126,        0.908667,        0.439711,        0.300842,        0.251953
          0.625,         1.23794,        0.239578,        0.277609,        0.390923,        0.965461,         1.08648,        0.543264,        0.373229,        0.312985
           0.75,         1.18854,        0.177207,        0.202928,         0.27998,        0.680917,         1.24611,        0.644296,        0.444477,        0.373223
          0.875,         1.12326,        0.114019,        0.127067,        0.166366,        0.376301,          1.3883,        0.742863,        0.514604,        0.432677
            1.0,         1.04181,       0.0500026,       0.0500053,       0.0500167,        0.050198,          1.5137,        0.839022,        0.583626,        0.491357
          1.125,       0.0195147,       0.0499984,       0.0500007,       0.0500002,       0.0499585,       -0.262993,       0.0578055,        0.138812,        0.157167
           1.25,         0.13022,       0.0499906,       0.0499992,            0.05,       0.0500051,         0.11693,       0.0500772,       0.0647812,       0.0760217
          1.375,       0.0959968,       0.0499604,       0.0499941,            0.05,       0.0500164,        0.035688,       0.0500008,       0.0524601,       0.0563184
            1.5,        0.101301,       0.0498369,       0.0499644,            0.05,       0.0499148,       0.0530605,            0.05,       0.0504094,       0.0515342
          1.625,       0.0998451,       0.0493282,       0.0497862,            0.05,       0.0504002,       0.0493455,            0.05,       0.0500681,       0.0503725
           1.75,       0.0988164,       0.0472335,       0.0487151,       0.0499956,       0.0481281,       0.0501401,            0.05,       0.0500113,       0.0500905
          1.875,        0.100157,       0.0386063,       0.0422799,       0.0495552,       0.0587541,       0.0499696,            0.05,       0.0500019,        0.050022
            2.0,       0.0559848,      0.00307625,      0.00361398,      0.00503423,      0.00906194,       0.0500088,            0.05,       0.0500003,       0.0500055


==> data/fig_3.csv <==
                   x,             analytic,                  w_1,                  w_5,                 w_10,                 w_50
            0.000000,             0.500000,             0.496453,             0.498870,             0.499339,             0.499838
            0.125000,             0.500000,             0.469325,             0.484134,             0.489383,             0.497003
            0.250000,             0.500000,             0.442197,             0.469398,             0.479428,             0.494168
            0.375000,             0.500000,             0.415069,             0.454662,             0.469472,             0.491333
            0.500000,             0.500000,             0.387941,             0.439926,             0.459517,             0.488498
            0.625000,             0.500000,             0.360813,             0.425190,             0.449561,             0.485663
            0.750000,             0.500000,             0.333685,             0.410454,             0.439605,             0.482828
            0.875000,             0.500000,             0.306557,             0.395718,             0.429650,             0.479993
            1.000000,             0.500000,             0.279429,             0.380983,             0.419694,             0.477158
            1.125000,             0.051663,             0.023723,             0.014852,             0.008595,            -0.001986
            1.250000,             0.009916,             0.006585,             0.009524,             0.011008,             0.013391
            1.375000,             0.002148,             0.000891,             0.000449,             0.000157,            -0.000331
            1.500000,             0.000498,             0.000288,             0.000420,             0.000487,             0.000596
            1.625000,             0.000120,             0.000041,             0.000021,             0.000008,            -0.000015
            1.750000,             0.000030,             0.000014,             0.000020,             0.000023,             0.000028
            1.875000,             0.000007,             0.000002,             0.000001,             0.000001,            -0.000000
            2.000000,             0.000002,             0.000001,             0.000001,             0.000001,             0.000002


==> data/fig_4.csv <==
         x,       complete,         vacuum,           mu_0,           mu_1,           mu_2,           mu_3,           mu_4,           mu_5,           mu_6,           mu_7
         1,   2.526992e-01,   2.540327e-01,            nan,            nan,            nan,            nan,   5.024978e-01,   1.696893e-01,   6.525910e-02,   3.994298e-02
         5,   1.419135e-01,   1.374223e-01,            nan,            nan,            nan,            nan,   3.294655e-01,   4.427288e-02,   1.433325e-02,   8.449821e-03
        10,   1.055225e-01,   9.279850e-02,            nan,            nan,            nan,            nan,   2.303261e-01,   2.301243e-02,   7.255669e-03,   4.255623e-03
        50,   7.499144e-02,   2.642033e-02,            nan,            nan,            nan,            nan,   6.759828e-02,   4.752954e-03,   1.465703e-03,   8.561032e-04
       100,   7.509930e-02,   1.397418e-02,            nan,            nan,            nan,            nan,   3.589661e-02,   2.386229e-03,   7.337723e-04,   4.283648e-04
       500,   7.701813e-02,   2.931388e-03,            nan,            nan,            nan,            nan,   7.554363e-03,   4.788175e-04,   1.469021e-04,   8.572315e-05
      1000,   7.739364e-02,   1.474731e-03,            nan,            nan,            nan,            nan,   3.802008e-03,   2.395074e-04,   7.346031e-05,   4.286471e-05
      5000,   7.771746e-02,   2.964094e-04,            nan,            nan,            nan,            nan,   7.644211e-04,   4.791726e-05,   1.469354e-05,   8.573445e-06
     10000,   7.775941e-02,   1.482967e-04,            nan,            nan,            nan,            nan,   3.824633e-04,   2.395962e-05,   7.346862e-06,   4.286754e-06
     50000,   7.779322e-02,   2.967408e-05,            nan,            nan,            nan,            nan,   7.653314e-05,   4.792082e-06,   1.469387e-06,   8.573558e-07
    100000,   7.779746e-02,   1.483796e-05,            nan,            nan,            nan,            nan,   3.826910e-05,   2.396051e-06,   7.346946e-07,   4.286782e-07
    500000,   7.780086e-02,   2.967739e-06,            nan,            nan,            nan,            nan,   7.654225e-06,   4.792117e-07,   1.469391e-07,   8.573569e-08
   1000000,   7.780128e-02,   1.483879e-06,            nan,            nan,            nan,            nan,   3.827138e-06,   2.396060e-07,   7.346954e-08,   4.286785e-08


==> data/fig_4_1.csv <==
         x,       complete,         vacuum,           mu_0,           mu_1,           mu_2,           mu_3,           mu_4,           mu_5,           mu_6,           mu_7
         1,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
         5,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
        10,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
        50,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
       100,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
       500,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
      1000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
      5000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
     10000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
     50000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
    100000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
    500000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan
   1000000,   5.701235e-01,   1.660300e-01,   5.877420e-01,   8.280045e-01,   1.000000e+00,   2.356992e+18,            nan,            nan,            nan,            nan


==> data/fig_5.csv <==
                   x,             analytic,                  w_1,                  w_5,                 w_10,                 w_50
            0.000000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.125000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.250000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.375000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.500000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.625000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.750000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            0.875000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            1.000000,             0.000002,             0.000002,             0.000002,             0.000002,             0.000002
            1.125000,             0.000007,            -0.000000,            -0.000000,            -0.000000,            -0.000000
            1.250000,             0.000030,             0.000026,             0.000026,             0.000026,             0.000026
            1.375000,             0.000120,            -0.000013,            -0.000013,            -0.000013,            -0.000013
            1.500000,             0.000498,             0.000555,             0.000555,             0.000555,             0.000555
            1.625000,             0.002148,            -0.000296,            -0.000296,            -0.000296,            -0.000296
            1.750000,             0.009916,             0.012461,             0.012461,             0.012461,             0.012461
            1.875000,             0.051663,            -0.001652,            -0.001652,            -0.001652,            -0.001652
            2.000000,             0.500000,             0.440190,             0.440190,             0.440190,             0.440190


==> data/fig_6.csv <==
               w_max,                 n_16,             n_16_vac,           n_16_ratio,                 n_32,             n_32_vac,           n_32_ratio,                 n_64,             n_64_vac,           n_64_ratio,                n_128,            n_128_vac,          n_128_ratio,                n_256,            n_256_vac,          n_256_ratio,                n_512,            n_512_vac,          n_512_ratio,               n_1024,           n_1024_vac,         n_1024_ratio,               n_2048,           n_2048_vac,         n_2048_ratio
        1.000000e+00,         2.551740e-01,         2.565272e-01,         1.005303e+00,         1.664636e-01,         1.676194e-01,         1.006943e+00,         8.625118e-02,         8.680976e-02,         1.006476e+00,         3.068598e-02,         3.087027e-02,         1.006006e+00,         8.608862e-03,         8.659153e-03,         1.005842e+00,         2.220311e-03,         2.233184e-03,         1.005798e+00,         5.594742e-04,         5.627116e-04,         1.005786e+00,         1.401413e-04,         1.409518e-04,         1.005784e+00
        1.623777e+00,         2.182133e-01,         2.189425e-01,         1.003342e+00,         1.345126e-01,         1.355531e-01,         1.007736e+00,         6.154628e-02,         6.208493e-02,         1.008752e+00,         1.985995e-02,         2.003655e-02,         1.008892e+00,         5.363314e-03,         5.411116e-03,         1.008913e+00,         1.368271e-03,         1.380473e-03,         1.008917e+00,         3.438062e-04,         3.468725e-04,         1.008919e+00,         8.605789e-05,         8.682547e-05,         1.008919e+00
        2.636651e+00,         1.839220e-01,         1.832442e-01,         9.963150e-01,         1.042116e-01,         1.047407e-01,         1.005077e+00,         4.218156e-02,         4.252621e-02,         1.008171e+00,         1.265043e-02,         1.276514e-02,         1.009067e+00,         3.331903e-03,         3.362903e-03,         1.009304e+00,         8.442300e-04,         8.521352e-04,         1.009364e+00,         2.117593e-04,         2.137453e-04,         1.009379e+00,         5.298202e-05,         5.347910e-05,         1.009382e+00
        4.281332e+00,         1.519838e-01,         1.487261e-01,         9.785659e-01,         7.762970e-02,         7.700871e-02,         9.920006e-01,         2.825410e-02,         2.815521e-02,         9.964999e-01,         8.051171e-03,         8.032470e-03,         9.976772e-01,         2.087028e-03,         2.082776e-03,         9.979628e-01,         5.265756e-04,         5.255374e-04,         9.980285e-01,         1.319402e-04,         1.316819e-04,         9.980419e-01,         3.300253e-05,         3.293797e-05,         9.980439e-01
        6.951928e+00,         1.234664e-01,         1.157937e-01,         9.378559e-01,         5.676499e-02,         5.402303e-02,         9.516964e-01,         1.907702e-02,         1.818507e-02,         9.532446e-01,         5.263841e-03,         5.014090e-03,         9.525534e-01,         1.351784e-03,         1.287169e-03,         9.521996e-01,         3.402415e-04,         3.239369e-04,         9.520795e-01,         8.520030e-05,         8.111398e-05,         9.520387e-01,         2.130821e-05,         2.028591e-05,         9.520234e-01
        1.128838e+01,         1.006542e-01,         8.595422e-02,         8.539555e-01,         4.257062e-02,         3.643716e-02,         8.559225e-01,         1.365919e-02,         1.154745e-02,         8.453982e-01,         3.711609e-03,         3.114038e-03,         8.389995e-01,         9.492876e-04,         7.944152e-04,         8.368541e-01,         2.386935e-04,         1.996045e-04,         8.362377e-01,         5.975737e-05,         4.996070e-05,         8.360592e-01,         1.494428e-05,         1.249347e-05,         8.360035e-01
        1.832981e+01,         8.548481e-02,         6.087259e-02,         7.120866e-01,         3.455987e-02,         2.385089e-02,         6.901325e-01,         1.092758e-02,         7.250647e-03,         6.635178e-01,         2.961840e-03,         1.927823e-03,         6.508870e-01,         7.572522e-04,         4.898919e-04,         6.469336e-01,         1.904007e-04,         1.229673e-04,         6.458341e-01,         4.766777e-05,         3.077079e-05,         6.455261e-01,         1.192103e-05,         7.694241e-06,         6.454341e-01
        2.976351e+01,         7.773789e-02,         4.138740e-02,         5.323968e-01,         3.099201e-02,         1.528383e-02,         4.931537e-01,         9.807682e-03,         4.519852e-03,         4.608481e-01,         2.663543e-03,         1.191091e-03,         4.471830e-01,         6.815002e-04,         3.019472e-04,         4.430625e-01,         1.713938e-04,         7.574480e-05,         4.419343e-01,         4.291246e-05,         1.895111e-05,         4.416227e-01,         1.073207e-05,         4.738545e-06,         4.415312e-01
        4.832930e+01,         7.506287e-02,         2.725657e-02,         3.631165e-01,         2.981849e-02,         9.654339e-03,         3.237702e-01,         9.451909e-03,         2.804664e-03,         2.967299e-01,         2.569942e-03,         7.349977e-04,         2.859978e-01,         6.578144e-04,         1.860479e-04,         2.828273e-01,         1.654567e-04,         4.665323e-05,         2.819664e-01,         4.142751e-05,         1.167138e-05,         2.817302e-01,         1.036083e-05,         2.918248e-06,         2.816616e-01
        7.847600e+01,         7.484187e-02,         1.754135e-02,         2.343788e-01,         2.962663e-02,         6.041405e-03,         2.039181e-01,         9.385422e-03,         1.735361e-03,         1.848997e-01,         2.551815e-03,         4.532050e-04,         1.776010e-01,         6.531865e-04,         1.146130e-04,         1.754675e-01,         1.642944e-04,         2.873356e-05,         1.748906e-01,         4.113671e-05,         7.187940e-06,         1.747330e-01,         1.028813e-05,         1.797206e-06,         1.746874e-01
        1.274275e+02,         7.543503e-02,         1.111233e-02,         1.473100e-01,         2.973881e-02,         3.757929e-03,         1.263645e-01,         9.406111e-03,         1.071821e-03,         1.139494e-01,         2.556252e-03,         2.793175e-04,         1.092684e-01,         6.542439e-04,         7.059780e-05,         1.079075e-01,         1.645556e-04,         1.769636e-05,         1.075403e-01,         4.120184e-05,         4.426733e-06,         1.074402e-01,         1.030440e-05,         1.106810e-06,         1.074114e-01
        2.069138e+02,         7.612379e-02,         6.966823e-03,         9.151966e-02,         2.990034e-02,         2.328719e-03,         7.788269e-02,         9.442598e-03,         6.612613e-04,         7.002959e-02,         2.564919e-03,         1.720977e-04,         6.709675e-02,         6.563766e-04,         4.348268e-05,         6.624654e-02,         1.650866e-04,         1.089860e-05,         6.601746e-02,         4.133445e-05,         2.726216e-06,         6.595506e-02,         1.033755e-05,         6.816280e-07,         6.593710e-02
        3.359818e+02,         7.668153e-02,         4.338745e-03,         5.658136e-02,         3.003574e-02,         1.439659e-03,         4.793153e-02,         9.474081e-03,         4.076864e-04,         4.303176e-02,         2.572494e-03,         1.060167e-04,         4.121163e-02,         6.582472e-04,         2.678068e-05,         4.068484e-02,         1.655527e-04,         6.712005e-06,         4.054300e-02,         4.145088e-05,         1.678943e-06,         4.050439e-02,         1.036665e-05,         4.197789e-07,         4.049319e-02
        5.455595e+02,         7.707817e-02,         2.690661e-03,         3.490821e-02,         3.013290e-02,         8.887190e-04,         2.949332e-02,         9.496876e-03,         2.512438e-04,         2.645541e-02,         2.578000e-03,         6.530177e-05,         2.533039e-02,         6.596089e-04,         1.649358e-05,         2.500509e-02,         1.658921e-04,         4.133623e-06,         2.491753e-02,         4.153566e-05,         1.033977e-06,         2.489372e-02,         1.038784e-05,         2.585215e-07,         2.488693e-02
        8.858668e+02,         7.734318e-02,         1.664199e-03,         2.151707e-02,         3.019799e-02,         5.481187e-04,         1.815084e-02,         9.512204e-03,         1.547929e-04,         1.627309e-02,         2.581709e-03,         4.022038e-05,         1.557897e-02,         6.605264e-04,         1.015782e-05,         1.537837e-02,         1.661209e-04,         2.545702e-06,         1.532440e-02,         4.159280e-05,         6.367737e-07,         1.530971e-02,         1.040212e-05,         1.592097e-07,         1.530550e-02
        1.438450e+03,         7.751437e-02,         1.027629e-03,         1.325728e-02,         3.024007e-02,         3.378631e-04,         1.117270e-02,         9.522130e-03,         9.535358e-05,         1.001389e-02,         2.584114e-03,         2.477132e-05,         9.586001e-03,         6.611214e-04,         6.255782e-06,         9.462381e-03,         1.662692e-04,         1.567773e-06,         9.429123e-03,         4.162985e-05,         3.921565e-07,         9.420078e-03,         1.041139e-05,         9.804920e-08,         9.417498e-03
        2.335721e+03,         7.762286e-02,         6.339061e-04,         8.166487e-03,         3.026675e-02,         2.081883e-04,         6.878451e-03,         9.528428e-03,         5.873268e-05,         6.163942e-03,         2.585640e-03,         1.525600e-05,         5.900282e-03,         6.614990e-04,         3.852653e-06,         5.824124e-03,         1.663633e-04,         9.655125e-07,         5.803638e-03,         4.165337e-05,         2.415094e-07,         5.798076e-03,         1.041726e-05,         6.038369e-08,         5.796502e-03
        3.792690e+03,         7.769085e-02,         3.907864e-04,         5.030018e-03,         3.028346e-02,         1.282564e-04,         4.235197e-03,         9.532377e-03,         3.617396e-05,         3.794852e-03,         2.586597e-03,         9.395623e-06,         3.632427e-03,         6.617359e-04,         2.372665e-06,         3.585516e-03,         1.664224e-04,         5.946102e-07,         3.572898e-03,         4.166812e-05,         1.487326e-07,         3.569458e-03,         1.042095e-05,         3.718695e-08,         3.568479e-03
        6.158482e+03,         7.773316e-02,         2.408157e-04,         3.097979e-03,         3.029386e-02,         7.900318e-05,         2.607894e-03,         9.534835e-03,         2.227901e-05,         2.336591e-03,         2.587192e-03,         5.786369e-06,         2.236544e-03,         6.618834e-04,         1.461207e-06,         2.207650e-03,         1.664592e-04,         3.661900e-07,         2.199879e-03,         4.167731e-05,         9.159709e-08,         2.197769e-03,         1.042325e-05,         2.290155e-08,         2.197161e-03
        1.000000e+04,         7.775939e-02,         1.483631e-04,         1.907977e-03,         3.030031e-02,         4.866031e-05,         1.605934e-03,         9.536359e-03,         1.372100e-05,         1.438809e-03,         2.587562e-03,         3.563559e-06,         1.377188e-03,         6.619748e-04,         8.998840e-07,         1.359393e-03,         1.664820e-04,         2.255177e-07,         1.354608e-03,         4.168301e-05,         5.640991e-08,         1.353307e-03,         1.042467e-05,         1.410393e-08,         1.352938e-03


==> data/fig_7.csv <==
               w_max,                  l_1,              l_1_vac,            l_1_ratio,                  l_2,              l_2_vac,            l_2_ratio,                  l_5,              l_5_vac,            l_5_ratio,                 l_10,             l_10_vac,           l_10_ratio
        1.000000e+00,         5.369543e-06,         5.632999e-06,         1.049065e+00,         1.113183e-05,         1.126572e-05,         1.012028e+00,         2.855616e-05,         2.816222e-05,         9.862045e-01,         5.763404e-05,         5.631748e-05,         9.771567e-01
        1.623777e+00,         3.211063e-06,         3.469105e-06,         1.080360e+00,         6.695891e-06,         6.938105e-06,         1.036174e+00,         1.739309e-05,         1.734447e-05,         9.972047e-01,         3.529253e-05,         3.468631e-05,         9.828230e-01
        2.636651e+00,         1.969300e-06,         2.136456e-06,         1.084881e+00,         4.002948e-06,         4.272870e-06,         1.067431e+00,         1.053164e-05,         1.068187e-05,         1.014265e+00,         2.153805e-05,         2.136275e-05,         9.918607e-01
        4.281332e+00,         1.342700e-06,         1.315737e-06,         9.799185e-01,         2.413500e-06,         2.631459e-06,         1.090308e+00,         6.329537e-06,         6.578532e-06,         1.039338e+00,         1.307763e-05,         1.315668e-05,         1.006045e+00
        6.951928e+00,         1.113650e-06,         8.102961e-07,         7.276042e-01,         1.551078e-06,         1.620586e-06,         1.044813e+00,         3.783125e-06,         4.051422e-06,         1.070919e+00,         7.885744e-06,         8.102700e-06,         1.027512e+00
        1.128838e+01,         1.079384e-06,         4.990200e-07,         4.623193e-01,         1.177088e-06,         9.980378e-07,         8.478872e-01,         2.288318e-06,         2.495078e-06,         1.090355e+00,         4.720765e-06,         4.990101e-06,         1.057053e+00
        1.832981e+01,         1.105308e-06,         3.073210e-07,         2.780411e-01,         1.081127e-06,         6.146410e-07,         5.685187e-01,         1.489935e-06,         1.536596e-06,         1.031317e+00,         2.829110e-06,         3.073171e-06,         1.086268e+00
        2.976351e+01,         1.138252e-06,         1.892632e-07,         1.662753e-01,         1.091563e-06,         3.785260e-07,         3.467742e-01,         1.156714e-06,         9.463121e-07,         8.181035e-01,         1.763922e-06,         1.892616e-06,         1.072959e+00
        4.832930e+01,         1.164448e-06,         1.165572e-07,         1.000965e-01,         1.124585e-06,         2.331145e-07,         2.072894e-01,         1.079329e-06,         5.827854e-07,         5.399518e-01,         1.256479e-06,         1.165568e-06,         9.276462e-01
        7.847600e+01,         1.182668e-06,         7.178155e-08,         6.069458e-02,         1.154217e-06,         1.435632e-07,         1.243815e-01,         1.094874e-06,         3.589082e-07,         3.278077e-01,         1.093751e-06,         7.178149e-07,         6.562872e-01
        1.274275e+02,         1.194642e-06,         4.420661e-08,         3.700406e-02,         1.175721e-06,         8.841321e-08,         7.519913e-02,         1.128185e-06,         2.210327e-07,         1.959188e-01,         1.083377e-06,         4.420652e-07,         4.080439e-01
        2.069138e+02,         1.202293e-06,         2.722420e-08,         2.264357e-02,         1.190129e-06,         5.444876e-08,         4.575030e-02,         1.156978e-06,         1.361228e-07,         1.176538e-01,         1.113804e-06,         2.722454e-07,         2.444286e-01
        3.359818e+02,         1.207107e-06,         1.676595e-08,         1.388936e-02,         1.199427e-06,         3.353214e-08,         2.795680e-02,         1.177614e-06,         8.383088e-08,         7.118705e-02,         1.145583e-06,         1.676618e-07,         1.463550e-01
        5.455595e+02,         1.210111e-06,         1.032564e-08,         8.532804e-03,         1.205310e-06,         2.065109e-08,         1.713342e-02,         1.191365e-06,         5.162705e-08,         4.333438e-02,         1.169700e-06,         1.032542e-07,         8.827407e-02
        8.858668e+02,         1.211975e-06,         6.358661e-09,         5.246528e-03,         1.208992e-06,         1.271758e-08,         1.051916e-02,         1.200213e-06,         3.179459e-08,         2.649078e-02,         1.186167e-06,         6.358908e-08,         5.360888e-02
        1.438450e+03,         1.213128e-06,         3.916059e-09,         3.228067e-03,         1.211281e-06,         7.832183e-09,         6.466032e-03,         1.205804e-06,         1.958059e-08,         1.623862e-02,         1.196893e-06,         3.916116e-08,         3.271900e-02
        2.335721e+03,         1.213841e-06,         2.412100e-09,         1.987164e-03,         1.212699e-06,         4.823826e-09,         3.977760e-03,         1.209299e-06,         1.205882e-08,         9.971744e-03,         1.203715e-06,         2.411749e-08,         2.003588e-02
        3.792690e+03,         1.214280e-06,         1.484895e-09,         1.222860e-03,         1.213576e-06,         2.970154e-09,         2.447439e-03,         1.211472e-06,         7.426141e-09,         6.129849e-03,         1.207997e-06,         1.485247e-08,         1.229512e-02
        6.158482e+03,         1.214551e-06,         9.148253e-10,         7.532209e-04,         1.214117e-06,         1.829514e-09,         1.506868e-03,         1.212817e-06,         4.573565e-09,         3.771025e-03,         1.210663e-06,         9.147051e-09,         7.555405e-03
        1.000000e+04,         1.214718e-06,         5.633858e-10,         4.637995e-04,         1.214451e-06,         1.126698e-09,         9.277434e-04,         1.213649e-06,         2.816970e-09,         2.321076e-03,         1.212317e-06,         5.633522e-09,         4.646906e-03


==> data/fig_8.csv <==
               w_max,                  l_1,              l_1_vac,            l_1_ratio,                  l_2,              l_2_vac,            l_2_ratio,                  l_5,              l_5_vac,            l_5_ratio,                 l_10,             l_10_vac,           l_10_ratio
        1.000000e+00,         5.369543e-06,         5.632999e-06,         1.049065e+00,         2.196208e-05,         2.256451e-05,         1.027431e+00,         1.393694e-04,         1.409617e-04,         1.011425e+00,         5.594742e-04,         5.627116e-04,         1.005786e+00
        1.623777e+00,         3.211063e-06,         3.469105e-06,         1.080360e+00,         1.332215e-05,         1.389684e-05,         1.043138e+00,         8.532140e-05,         8.683157e-05,         1.017700e+00,         3.438062e-04,         3.468725e-04,         1.008919e+00
        2.636651e+00,         1.969300e-06,         2.136456e-06,         1.084881e+00,         8.186026e-06,         8.558545e-06,         1.045507e+00,         5.250460e-05,         5.348286e-05,         1.018632e+00,         2.117593e-04,         2.137453e-04,         1.009379e+00
        4.281332e+00,         1.342700e-06,         1.315737e-06,         9.799185e-01,         5.318978e-06,         5.270840e-06,         9.909499e-01,         3.306645e-05,         3.294028e-05,         9.961845e-01,         1.319402e-04,         1.316819e-04,         9.980419e-01
        6.951928e+00,         1.113650e-06,         8.102961e-07,         7.276042e-01,         3.945188e-06,         3.246066e-06,         8.227914e-01,         2.224556e-05,         2.028733e-05,         9.119721e-01,         8.520030e-05,         8.111398e-05,         9.520387e-01
        1.128838e+01,         1.079384e-06,         4.990200e-07,         4.623193e-01,         3.455960e-06,         1.999095e-06,         5.784485e-01,         1.696559e-05,         1.249434e-05,         7.364521e-01,         5.975737e-05,         4.996070e-05,         8.360592e-01
        1.832981e+01,         1.105308e-06,         3.073210e-07,         2.780411e-01,         3.363515e-06,         1.231143e-06,         3.660288e-01,         1.488692e-05,         7.694781e-06,         5.168819e-01,         4.766777e-05,         3.077079e-05,         6.455261e-01
        2.976351e+01,         1.138252e-06,         1.892632e-07,         1.662753e-01,         3.395825e-06,         7.581991e-07,         2.232739e-01,         1.428613e-05,         4.738878e-06,         3.317119e-01,         4.291246e-05,         1.895111e-05,         4.416227e-01
        4.832930e+01,         1.164448e-06,         1.165572e-07,         1.000965e-01,         3.449088e-06,         4.669359e-07,         1.353796e-01,         1.421681e-05,         2.918453e-06,         2.052818e-01,         4.142751e-05,         1.167138e-05,         2.817302e-01
        7.847600e+01,         1.182668e-06,         7.178155e-08,         6.069458e-02,         3.493994e-06,         2.875618e-07,         8.230176e-02,         1.429146e-05,         1.797333e-06,         1.257627e-01,         4.113671e-05,         7.187940e-06,         1.747330e-01
        1.274275e+02,         1.194642e-06,         4.420661e-08,         3.700406e-02,         3.526061e-06,         1.770946e-07,         5.022449e-02,         1.438141e-05,         1.106888e-06,         7.696657e-02,         4.120184e-05,         4.426733e-06,         1.074402e-01
        2.069138e+02,         1.202293e-06,         2.722420e-08,         2.264357e-02,         3.547435e-06,         1.090631e-07,         3.074420e-02,         1.445318e-05,         6.816756e-07,         4.716442e-02,         4.133445e-05,         2.726216e-06,         6.595506e-02
        3.359818e+02,         1.207107e-06,         1.676595e-08,         1.388936e-02,         3.561202e-06,         6.716627e-08,         1.886056e-02,         1.450349e-05,         4.198092e-07,         2.894539e-02,         4.145088e-05,         1.678943e-06,         4.050439e-02
        5.455595e+02,         1.210111e-06,         1.032564e-08,         8.532804e-03,         3.569907e-06,         4.136460e-08,         1.158702e-02,         1.453677e-05,         2.585393e-07,         1.778519e-02,         4.153566e-05,         1.033977e-06,         2.489372e-02
        8.858668e+02,         1.211975e-06,         6.358661e-09,         5.246528e-03,         3.575354e-06,         2.547396e-08,         7.124878e-03,         1.455813e-05,         1.592207e-07,         1.093689e-02,         4.159280e-05,         6.367737e-07,         1.530971e-02
        1.438450e+03,         1.213128e-06,         3.916059e-09,         3.228067e-03,         3.578740e-06,         1.568819e-08,         4.383718e-03,         1.457161e-05,         9.805588e-08,         6.729241e-03,         4.162985e-05,         3.921565e-07,         9.420078e-03
        2.335721e+03,         1.213841e-06,         2.412100e-09,         1.987164e-03,         3.580838e-06,         9.661921e-09,         2.698229e-03,         1.458004e-05,         6.038793e-08,         4.141823e-03,         4.165337e-05,         2.415094e-07,         5.798076e-03
        3.792690e+03,         1.214280e-06,         1.484895e-09,         1.222860e-03,         3.582134e-06,         5.949696e-09,         1.660936e-03,         1.458527e-05,         3.718921e-08,         2.549778e-03,         4.166812e-05,         1.487326e-07,         3.569458e-03
        6.158482e+03,         1.214551e-06,         9.148253e-10,         7.532209e-04,         3.582934e-06,         3.664470e-09,         1.022757e-03,         1.458851e-05,         2.290326e-08,         1.569952e-03,         4.167731e-05,         9.159709e-08,         2.197769e-03
        1.000000e+04,         1.214718e-06,         5.633858e-10,         4.637995e-04,         3.583428e-06,         2.256742e-09,         6.297719e-04,         1.459052e-05,         1.410493e-08,         9.667191e-04,         4.168301e-05,         5.640991e-08,         1.353307e-03


==> data/fig_9.csv <==
               w_max,               xs_1.0,           xs_1.0_vac,         xs_1.0_ratio,               xs_2.0,           xs_2.0_vac,         xs_2.0_ratio,               xs_5.0,           xs_5.0_vac,         xs_5.0_ratio,              xs_10.0,          xs_10.0_vac,        xs_10.0_ratio
        1.000000e+00,         5.369543e-06,         5.632999e-06,         1.049065e+00,         2.196208e-05,         2.256451e-05,         1.027431e+00,         1.393694e-04,         1.409617e-04,         1.011425e+00,         5.594742e-04,         5.627116e-04,         1.005786e+00
        1.623777e+00,         3.211063e-06,         3.469105e-06,         1.080360e+00,         1.332215e-05,         1.389684e-05,         1.043138e+00,         8.532140e-05,         8.683156e-05,         1.017700e+00,         3.438062e-04,         3.468725e-04,         1.008919e+00
        2.636651e+00,         1.969300e-06,         2.136456e-06,         1.084881e+00,         8.186026e-06,         8.558545e-06,         1.045507e+00,         5.250460e-05,         5.348286e-05,         1.018632e+00,         2.117593e-04,         2.137453e-04,         1.009379e+00
        4.281332e+00,         1.342700e-06,         1.315737e-06,         9.799185e-01,         5.318978e-06,         5.270840e-06,         9.909499e-01,         3.306645e-05,         3.294028e-05,         9.961845e-01,         1.319402e-04,         1.316819e-04,         9.980419e-01
        6.951928e+00,         1.113650e-06,         8.102961e-07,         7.276042e-01,         3.945188e-06,         3.246066e-06,         8.227914e-01,         2.224556e-05,         2.028733e-05,         9.119721e-01,         8.520030e-05,         8.111398e-05,         9.520387e-01
        1.128838e+01,         1.079384e-06,         4.990200e-07,         4.623193e-01,         3.455960e-06,         1.999095e-06,         5.784485e-01,         1.696559e-05,         1.249434e-05,         7.364521e-01,         5.975737e-05,         4.996070e-05,         8.360592e-01
        1.832981e+01,         1.105308e-06,         3.073210e-07,         2.780411e-01,         3.363515e-06,         1.231143e-06,         3.660288e-01,         1.488692e-05,         7.694781e-06,         5.168819e-01,         4.766777e-05,         3.077079e-05,         6.455261e-01
        2.976351e+01,         1.138252e-06,         1.892632e-07,         1.662753e-01,         3.395825e-06,         7.581991e-07,         2.232739e-01,         1.428613e-05,         4.738878e-06,         3.317119e-01,         4.291246e-05,         1.895111e-05,         4.416227e-01
        4.832930e+01,         1.164448e-06,         1.165572e-07,         1.000965e-01,         3.449088e-06,         4.669359e-07,         1.353796e-01,         1.421681e-05,         2.918453e-06,         2.052818e-01,         4.142751e-05,         1.167138e-05,         2.817302e-01
        7.847600e+01,         1.182668e-06,         7.178155e-08,         6.069458e-02,         3.493994e-06,         2.875618e-07,         8.230176e-02,         1.429146e-05,         1.797333e-06,         1.257627e-01,         4.113671e-05,         7.187940e-06,         1.747330e-01
        1.274275e+02,         1.194642e-06,         4.420661e-08,         3.700406e-02,         3.526061e-06,         1.770946e-07,         5.022449e-02,         1.438141e-05,         1.106888e-06,         7.696657e-02,         4.120184e-05,         4.426733e-06,         1.074402e-01
        2.069138e+02,         1.202293e-06,         2.722420e-08,         2.264357e-02,         3.547435e-06,         1.090631e-07,         3.074420e-02,         1.445318e-05,         6.816756e-07,         4.716442e-02,         4.133445e-05,         2.726216e-06,         6.595506e-02
        3.359818e+02,         1.207107e-06,         1.676595e-08,         1.388936e-02,         3.561202e-06,         6.716627e-08,         1.886056e-02,         1.450349e-05,         4.198092e-07,         2.894539e-02,         4.145088e-05,         1.678943e-06,         4.050439e-02
        5.455595e+02,         1.210111e-06,         1.032564e-08,         8.532804e-03,         3.569907e-06,         4.136460e-08,         1.158702e-02,         1.453677e-05,         2.585393e-07,         1.778519e-02,         4.153566e-05,         1.033977e-06,         2.489372e-02
        8.858668e+02,         1.211975e-06,         6.358661e-09,         5.246528e-03,         3.575354e-06,         2.547396e-08,         7.124878e-03,         1.455813e-05,         1.592207e-07,         1.093689e-02,         4.159280e-05,         6.367737e-07,         1.530971e-02
        1.438450e+03,         1.213128e-06,         3.916059e-09,         3.228067e-03,         3.578740e-06,         1.568819e-08,         4.383718e-03,         1.457161e-05,         9.805588e-08,         6.729241e-03,         4.162985e-05,         3.921565e-07,         9.420078e-03
        2.335721e+03,         1.213841e-06,         2.412100e-09,         1.987164e-03,         3.580838e-06,         9.661921e-09,         2.698229e-03,         1.458004e-05,         6.038793e-08,         4.141823e-03,         4.165337e-05,         2.415094e-07,         5.798076e-03
        3.792690e+03,         1.214280e-06,         1.484895e-09,         1.222860e-03,         3.582134e-06,         5.949696e-09,         1.660936e-03,         1.458527e-05,         3.718921e-08,         2.549778e-03,         4.166812e-05,         1.487326e-07,         3.569458e-03
        6.158482e+03,         1.214551e-06,         9.148253e-10,         7.532209e-04,         3.582934e-06,         3.664470e-09,         1.022757e-03,         1.458851e-05,         2.290326e-08,         1.569952e-03,         4.167731e-05,         9.159709e-08,         2.197769e-03
        1.000000e+04,         1.214718e-06,         5.633858e-10,         4.637995e-04,         3.583428e-06,         2.256742e-09,         6.297719e-04,         1.459052e-05,         1.410493e-08,         9.667191e-04,         4.168301e-05,         5.640991e-08,         1.353307e-03

